Nonlinear Magnetics Model for Permanent Magnet Synchronous Machines Capturing Saturation and Temperature Effects

This paper proposes a nonlinear magnetics model for Permanent Magnet Synchronous Machines (PMSMs) that accurately captures the effects of magnetic saturation in the machine iron and variations in rotor temperature on the permanent magnet excitation. The proposed model considers the permanent magnet as a current source rather than the more commonly used flux-linkage source. A comparison of the two modelling approaches is conducted using Finite Element Analysis (FEA) for different machine designs as well as experimental validation, where it is shown that the proposed model has substantially better accuracy. The proposed model decouples magnetic saturation and rotor temperature effects in the current/flux-linkage relationship, allowing for adaptive estimation of the PM excitation.

==> BHcurve.dat <==
 x_0 f(x)
# some comment line
   4.8000000000000001e-02   2.0000000000000001e-01
   1.1600000000000001e-01   5.0000000000000000e-01
   1.3000000000000000e-01   7.5000000000000000e-01
   1.9000000000000000e-01   8.7000000000000000e-01
   2.5000000000000000e-01   1.0000000000000000e+00
   3.7200000000000000e-01   1.2000000000000000e+00
   7.0699999999999996e-01   1.3300000000000001e+00
   2.5120000000000000e+00   1.5000000000000000e+00
   7.0940000000000003e+00   1.6399999999999999e+00
   1.3470499999999999e+01   1.7500000000000000e+00
   2.2840000000000000e+01   1.8400000000000001e+00
   3.8252000000000002e+01   1.8999999999999999e+00
   4.4622999999999998e+01   1.9139999999999999e+00
   5.0013500000000001e+01   1.9199999999999999e+00


==> HBcurve.dat <==
   x_0 f(x)
# some comment line
   0                        0
   2.0000000000000001e-01   4.8000000000000001e-02
   5.0000000000000000e-01   1.1600000000000001e-01
   7.5000000000000000e-01   1.3000000000000000e-01
   8.7000000000000000e-01   1.9000000000000000e-01
   1.0000000000000000e+00   2.5000000000000000e-01
   1.2000000000000000e+00   3.7200000000000000e-01
   1.3300000000000001e+00   7.0699999999999996e-01
   1.5000000000000000e+00   2.5120000000000000e+00
   1.6399999999999999e+00   7.0940000000000003e+00
   1.7500000000000000e+00   1.3470499999999999e+01
   1.8000000000000000e+00   1.7448000000000000e+01
   1.8700000000000001e+00   2.8722200000000001e+01
   1.8999999999999999e+00   3.8252000000000002e+01
   1.9139999999999999e+00   4.4622999999999998e+01
   1.9199999999999999e+00   5.0013500000000001e+01


==> il1curve.dat <==
x_0 f(x)
# some comment line
   6.0586958241878068e-03  -1.8000000000000000e+02
   6.2570965397817863e-03  -1.7963963963963963e+02
   6.4554970769605466e-03  -1.7927927927927928e+02
   6.6538974892539158e-03  -1.7891891891891891e+02
   6.8522978301916622e-03  -1.7855855855855856e+02
   7.0506981343831819e-03  -1.7819819819819818e+02
   7.2490982272276757e-03  -1.7783783783783784e+02
   7.4474980953536767e-03  -1.7747747747747746e+02
   7.6458977922887394e-03  -1.7711711711711712e+02
   7.8442973715604786e-03  -1.7675675675675674e+02
   8.0426968866964474e-03  -1.7639639639639640e+02
   8.2410963912242646e-03  -1.7603603603603602e+02
   8.4394959386714808e-03  -1.7567567567567568e+02
   8.6378955825657123e-03  -1.7531531531531530e+02
   8.8362953290348142e-03  -1.7495495495495496e+02
   9.0346949969166753e-03  -1.7459459459459458e+02
   9.2330946078827986e-03  -1.7423423423423424e+02
   9.4314942154610729e-03  -1.7387387387387386e+02
   9.6298938731793245e-03  -1.7351351351351352e+02
   9.8282936345654368e-03  -1.7315315315315314e+02
   1.0026693553147238e-02  -1.7279279279279280e+02
   1.0225093682452613e-02  -1.7243243243243242e+02
   1.0423494076009386e-02  -1.7207207207207207e+02
   1.0621894698610827e-02  -1.7171171171171170e+02
   1.0820295388236582e-02  -1.7135135135135135e+02
   1.1018696188750942e-02  -1.7099099099099098e+02
   1.1217097153684486e-02  -1.7063063063063063e+02
   1.1415498336567853e-02  -1.7027027027027026e+02
   1.1613899790931626e-02  -1.6990990990990991e+02
   1.1812301570306445e-02  -1.6954954954954954e+02
   1.2010703728222889e-02  -1.6918918918918919e+02
   1.2209106318211602e-02  -1.6882882882882882e+02
   1.2407509250854454e-02  -1.6846846846846847e+02
   1.2605912408998981e-02  -1.6810810810810810e+02
   1.2804315845852529e-02  -1.6774774774774775e+02
   1.3002719614950980e-02  -1.6738738738738738e+02
   1.3201123769830153e-02  -1.6702702702702703e+02
   1.3399528364025928e-02  -1.6666666666666666e+02
   1.3597933451074124e-02  -1.6630630630630631e+02
   1.3796339084510622e-02  -1.6594594594594594e+02
   1.3994745314011646e-02  -1.6558558558558559e+02
   1.4193151994608751e-02  -1.6522522522522522e+02
   1.4391559068222514e-02  -1.6486486486486487e+02
   1.4589966588396548e-02  -1.6450450450450450e+02
   1.4788374608674390e-02  -1.6414414414414415e+02
   1.4986783182599649e-02  -1.6378378378378378e+02
   1.5185192363715867e-02  -1.6342342342342343e+02
   1.5383602205566650e-02  -1.6306306306306305e+02
   1.5582012761695539e-02  -1.6270270270270271e+02
   1.5780424065351836e-02  -1.6234234234234233e+02
   1.5978835940765334e-02  -1.6198198198198199e+02
   1.6177248377081930e-02  -1.6162162162162161e+02
   1.6375661427855390e-02  -1.6126126126126124e+02
   1.6574075146639479e-02  -1.6090090090090089e+02
   1.6772489586988019e-02  -1.6054054054054052e+02
   1.6970904802454764e-02  -1.6018018018018017e+02
   1.7169320846593526e-02  -1.5981981981981980e+02
   1.7367737772958060e-02  -1.5945945945945945e+02
   1.7566155585417281e-02  -1.5909909909909908e+02
   1.7764574103213721e-02  -1.5873873873873873e+02
   1.7962993349857209e-02  -1.5837837837837836e+02
   1.8161413378914196e-02  -1.5801801801801801e+02
   1.8359834243951198e-02  -1.5765765765765764e+02
   1.8558255998534667e-02  -1.5729729729729729e+02
   1.8756678696231120e-02  -1.5693693693693692e+02
   1.8955102390607003e-02  -1.5657657657657657e+02
   1.9153527135228839e-02  -1.5621621621621620e+02
   1.9351952891561629e-02  -1.5585585585585585e+02
   1.9550379499790979e-02  -1.5549549549549548e+02
   1.9748807004883507e-02  -1.5513513513513513e+02
   1.9947235460420917e-02  -1.5477477477477476e+02
   2.0145664919984846e-02  -1.5441441441441441e+02
   2.0344095437156998e-02  -1.5405405405405403e+02
   2.0542527065519012e-02  -1.5369369369369369e+02
   2.0740959858652597e-02  -1.5333333333333331e+02
   2.0939393870139388e-02  -1.5297297297297297e+02
   2.1137829005929244e-02  -1.5261261261261259e+02
   2.1336265153232500e-02  -1.5225225225225225e+02
   2.1534702365502003e-02  -1.5189189189189187e+02
   2.1733140696337076e-02  -1.5153153153153153e+02
   2.1931580199337102e-02  -1.5117117117117115e+02
   2.2130020928101398e-02  -1.5081081081081081e+02
   2.2328462936229351e-02  -1.5045045045045043e+02
   2.2526906277320277e-02  -1.5009009009009009e+02
   2.2725351000240812e-02  -1.4972972972972971e+02
   2.2923796956406541e-02  -1.4936936936936937e+02
   2.3122244092123604e-02  -1.4900900900900899e+02
   2.3320692461011497e-02  -1.4864864864864865e+02
   2.3519142116689772e-02  -1.4828828828828827e+02
   2.3717593112777928e-02  -1.4792792792792793e+02
   2.3916045502895521e-02  -1.4756756756756755e+02
   2.4114499340662048e-02  -1.4720720720720720e+02
   2.4312954679697064e-02  -1.4684684684684683e+02
   2.4511411551146833e-02  -1.4648648648648648e+02
   2.4709869777574806e-02  -1.4612612612612611e+02
   2.4908329351852308e-02  -1.4576576576576576e+02
   2.5106790327621562e-02  -1.4540540540540539e+02
   2.5305252758524743e-02  -1.4504504504504504e+02
   2.5503716698204074e-02  -1.4468468468468467e+02
   2.5702182200301724e-02  -1.4432432432432432e+02
   2.5900649318459923e-02  -1.4396396396396395e+02
   2.6099118106320835e-02  -1.4360360360360360e+02
   2.6297588564040991e-02  -1.4324324324324323e+02
   2.6496060511664206e-02  -1.4288288288288288e+02
   2.6694533975563733e-02  -1.4252252252252251e+02
   2.6893009009406908e-02  -1.4216216216216216e+02
   2.7091485666861138e-02  -1.4180180180180179e+02
   2.7289964001593756e-02  -1.4144144144144144e+02
   2.7488444067272168e-02  -1.4108108108108107e+02
   2.7686925917563710e-02  -1.4072072072072072e+02
   2.7885409606135787e-02  -1.4036036036036035e+02
   2.8083895088749523e-02  -1.4000000000000000e+02
   2.8282382209509477e-02  -1.3963963963963963e+02
   2.8480871015115761e-02  -1.3927927927927928e+02
   2.8679361559263452e-02  -1.3891891891891891e+02
   2.8877853895647565e-02  -1.3855855855855856e+02
   2.9076348077963176e-02  -1.3819819819819818e+02
   2.9274844159905309e-02  -1.3783783783783784e+02
   2.9473342195169037e-02  -1.3747747747747746e+02
   2.9671842237449376e-02  -1.3711711711711712e+02
   2.9870344184552103e-02  -1.3675675675675674e+02
   3.0068847931507197e-02  -1.3639639639639640e+02
   3.0267353532036797e-02  -1.3603603603603602e+02
   3.0465861039866100e-02  -1.3567567567567568e+02
   3.0664370508720375e-02  -1.3531531531531530e+02
   3.0862881992324821e-02  -1.3495495495495496e+02
   3.1061395544404704e-02  -1.3459459459459458e+02
   3.1259911218685224e-02  -1.3423423423423424e+02
   3.1458429062424235e-02  -1.3387387387387386e+02
   3.1656948921140994e-02  -1.3351351351351352e+02
   3.1855470748575400e-02  -1.3315315315315314e+02
   3.2053994598485361e-02  -1.3279279279279280e+02
   3.2252520524628833e-02  -1.3243243243243242e+02
   3.2451048580763725e-02  -1.3207207207207207e+02
   3.2649578820647999e-02  -1.3171171171171170e+02
   3.2848111298039544e-02  -1.3135135135135135e+02
   3.3046646066696335e-02  -1.3099099099099098e+02
   3.3245183153821065e-02  -1.3063063063063063e+02
   3.3443722379582347e-02  -1.3027027027027026e+02
   3.3642263743114922e-02  -1.2990990990990991e+02
   3.3840807298211976e-02  -1.2954954954954954e+02
   3.4039353098666625e-02  -1.2918918918918919e+02
   3.4237901198272039e-02  -1.2882882882882882e+02
   3.4436451650821348e-02  -1.2846846846846847e+02
   3.4635004510107717e-02  -1.2810810810810810e+02
   3.4833559829924282e-02  -1.2774774774774774e+02
   3.5032117603611204e-02  -1.2738738738738738e+02
   3.5230677653279745e-02  -1.2702702702702702e+02
   3.5429240009973481e-02  -1.2666666666666666e+02
   3.5627804727523305e-02  -1.2630630630630630e+02
   3.5826371859760099e-02  -1.2594594594594594e+02
   3.6024941460514756e-02  -1.2558558558558558e+02
   3.6223513583618153e-02  -1.2522522522522522e+02
   3.6422088282901180e-02  -1.2486486486486486e+02
   3.6620665612194722e-02  -1.2450450450450450e+02
   3.6819245516963167e-02  -1.2414414414414414e+02
   3.7017827848940497e-02  -1.2378378378378378e+02
   3.7216412657412087e-02  -1.2342342342342342e+02
   3.7414999996249088e-02  -1.2306306306306305e+02
   3.7613589919322642e-02  -1.2270270270270269e+02
   3.7812182480503921e-02  -1.2234234234234233e+02
   3.8010777733664063e-02  -1.2198198198198197e+02
   3.8209375732674231e-02  -1.2162162162162161e+02
   3.8407976531151335e-02  -1.2126126126126125e+02
   3.8606580013208172e-02  -1.2090090090090089e+02
   3.8805186087544546e-02  -1.2054054054054053e+02
   3.9003794808074407e-02  -1.2018018018018017e+02
   3.9202406228711725e-02  -1.1981981981981981e+02
   3.9401020403370436e-02  -1.1945945945945945e+02
   3.9599637385964510e-02  -1.1909909909909909e+02
   3.9798257230407905e-02  -1.1873873873873873e+02
   3.9996879990614562e-02  -1.1837837837837837e+02
   4.0195505710485635e-02  -1.1801801801801801e+02
   4.0394134226811658e-02  -1.1765765765765765e+02
   4.0592765505316354e-02  -1.1729729729729729e+02
   4.0791399599959019e-02  -1.1693693693693693e+02
   4.0990036564698962e-02  -1.1657657657657657e+02
   4.1188676453495478e-02  -1.1621621621621621e+02
   4.1387319320307855e-02  -1.1585585585585585e+02
   4.1585965219095397e-02  -1.1549549549549549e+02
   4.1784614203817412e-02  -1.1513513513513513e+02
   4.1983266296211512e-02  -1.1477477477477477e+02
   4.2181921324769847e-02  -1.1441441441441441e+02
   4.2380579294843672e-02  -1.1405405405405405e+02
   4.2579240254168552e-02  -1.1369369369369369e+02
   4.2777904250480073e-02  -1.1333333333333333e+02
   4.2976571331513815e-02  -1.1297297297297297e+02
   4.3175241545005349e-02  -1.1261261261261261e+02
   4.3373914938690250e-02  -1.1225225225225225e+02
   4.3572591560304109e-02  -1.1189189189189189e+02
   4.3771271530273569e-02  -1.1153153153153153e+02
   4.3969955019392708e-02  -1.1117117117117117e+02
   4.4168641875508903e-02  -1.1081081081081081e+02
   4.4367331926450065e-02  -1.1045045045045045e+02
   4.4566025000044106e-02  -1.1009009009009009e+02
   4.4764720924118935e-02  -1.0972972972972973e+02
   4.4963419526502464e-02  -1.0936936936936937e+02
   4.5162120635022604e-02  -1.0900900900900901e+02
   4.5360824077507265e-02  -1.0864864864864865e+02
   4.5559530123468202e-02  -1.0828828828828829e+02
   4.5758239235546436e-02  -1.0792792792792793e+02
   4.5956951211434546e-02  -1.0756756756756756e+02
   4.6155665842593195e-02  -1.0720720720720720e+02
   4.6354382920483050e-02  -1.0684684684684684e+02
   4.6553102236564774e-02  -1.0648648648648648e+02
   4.6751823582299047e-02  -1.0612612612612612e+02
   4.6950546749146525e-02  -1.0576576576576576e+02
   4.7149271535001341e-02  -1.0540540540540540e+02
   4.7347998371875685e-02  -1.0504504504504504e+02
   4.7546727517908192e-02  -1.0468468468468468e+02
   4.7745458823860491e-02  -1.0432432432432432e+02
   4.7944192140494231e-02  -1.0396396396396396e+02
   4.8142927318571054e-02  -1.0360360360360360e+02
   4.8341664208852601e-02  -1.0324324324324324e+02
   4.8540402662100524e-02  -1.0288288288288288e+02
   4.8739142529076455e-02  -1.0252252252252252e+02
   4.8937883707521584e-02  -1.0216216216216216e+02
   4.9136626677905040e-02  -1.0180180180180180e+02
   4.9335371488397860e-02  -1.0144144144144144e+02
   4.9534117989691262e-02  -1.0108108108108108e+02
   4.9732866032476460e-02  -1.0072072072072072e+02
   4.9931615467444693e-02  -1.0036036036036036e+02
   5.0130366145287174e-02  -1.0000000000000000e+02
   5.0329117916695129e-02  -9.9639639639639640e+01
   5.0527870632359778e-02  -9.9279279279279280e+01
   5.0726624273122481e-02  -9.8918918918918919e+01
   5.0925379343630658e-02  -9.8558558558558559e+01
   5.1124135784793627e-02  -9.8198198198198199e+01
   5.1322893447251397e-02  -9.7837837837837839e+01
   5.1521652181643979e-02  -9.7477477477477478e+01
   5.1720411838611369e-02  -9.7117117117117118e+01
   5.1919172268793577e-02  -9.6756756756756758e+01
   5.2117933322830615e-02  -9.6396396396396398e+01
   5.2316694851362477e-02  -9.6036036036036037e+01
   5.2515456960148997e-02  -9.5675675675675677e+01
   5.2714220094846082e-02  -9.5315315315315317e+01
   5.2912984130451327e-02  -9.4954954954954957e+01
   5.3111748917572754e-02  -9.4594594594594597e+01
   5.3310514306818366e-02  -9.4234234234234236e+01
   5.3509280148796190e-02  -9.3873873873873876e+01
   5.3708046294114242e-02  -9.3513513513513516e+01
   5.3906812593380524e-02  -9.3153153153153156e+01
   5.4105578897203063e-02  -9.2792792792792795e+01
   5.4304345478184683e-02  -9.2432432432432435e+01
   5.4503112639417865e-02  -9.2072072072072061e+01
   5.4701880231634380e-02  -9.1711711711711700e+01
   5.4900648105429495e-02  -9.1351351351351340e+01
   5.5099416111398479e-02  -9.0990990990990980e+01
   5.5298184100136587e-02  -9.0630630630630620e+01
   5.5496951922239086e-02  -9.0270270270270260e+01
   5.5695719428301239e-02  -8.9909909909909899e+01
   5.5894486486576640e-02  -8.9549549549549539e+01
   5.6093253525418996e-02  -8.9189189189189179e+01
   5.6292020674653914e-02  -8.8828828828828819e+01
   5.6490787784883138e-02  -8.8468468468468458e+01
   5.6689554706708417e-02  -8.8108108108108098e+01
   5.6888321290731514e-02  -8.7747747747747738e+01
   5.7087087387554178e-02  -8.7387387387387378e+01
   5.7285852847778158e-02  -8.7027027027027017e+01
   5.7484617522005212e-02  -8.6666666666666657e+01
   5.7683381337792043e-02  -8.6306306306306297e+01
   5.7882144796021245e-02  -8.5945945945945937e+01
   5.8080907894678041e-02  -8.5585585585585576e+01
   5.8279670484389902e-02  -8.5225225225225216e+01
   5.8478432415784320e-02  -8.4864864864864856e+01
   5.8677193539488769e-02  -8.4504504504504496e+01
   5.8875953706130746e-02  -8.4144144144144136e+01
   5.9074712766337724e-02  -8.3783783783783775e+01
   5.9273470570737188e-02  -8.3423423423423415e+01
   5.9472227147834740e-02  -8.3063063063063055e+01
   5.9670982987516934e-02  -8.2702702702702695e+01
   5.9869737997806267e-02  -8.2342342342342334e+01
   6.0068492029375198e-02  -8.1981981981981974e+01
   6.0267244932896168e-02  -8.1621621621621614e+01
   6.0465996559041627e-02  -8.1261261261261254e+01
   6.0664746758484010e-02  -8.0900900900900893e+01
   6.0863495381895769e-02  -8.0540540540540533e+01
   6.1062242279949344e-02  -8.0180180180180173e+01
   6.1260987623448809e-02  -7.9819819819819813e+01
   6.1459731808162346e-02  -7.9459459459459453e+01
   6.1658474693921002e-02  -7.9099099099099092e+01
   6.1857216131461390e-02  -7.8738738738738732e+01
   6.2055955971520131e-02  -7.8378378378378372e+01
   6.2254694064833839e-02  -7.8018018018018012e+01
   6.2453430262139148e-02  -7.7657657657657651e+01
   6.2652164414172665e-02  -7.7297297297297291e+01
   6.2850896374007953e-02  -7.6936936936936931e+01
   6.3049626488642943e-02  -7.6576576576576571e+01
   6.3248354984313124e-02  -7.6216216216216210e+01
   6.3447081711838507e-02  -7.5855855855855850e+01
   6.3645806522039050e-02  -7.5495495495495490e+01
   6.3844529265734737e-02  -7.5135135135135130e+01
   6.4043249793745552e-02  -7.4774774774774770e+01
   6.4241967956891466e-02  -7.4414414414414409e+01
   6.4440683605992463e-02  -7.4054054054054049e+01
   6.4639396697685966e-02  -7.3693693693693689e+01
   6.4838108700642397e-02  -7.3333333333333329e+01
   6.5036819568784127e-02  -7.2972972972972968e+01
   6.5235528571371326e-02  -7.2612612612612608e+01
   6.5434234977664138e-02  -7.2252252252252248e+01
   6.5632938056922732e-02  -7.1891891891891888e+01
   6.5831637078407237e-02  -7.1531531531531527e+01
   6.6030331311377824e-02  -7.1171171171171167e+01
   6.6229020025094648e-02  -7.0810810810810807e+01
   6.6427705242430871e-02  -7.0450450450450447e+01
   6.6626400033378802e-02  -7.0090090090090087e+01
   6.6825100299982676e-02  -6.9729729729729726e+01
   6.7023799053799432e-02  -6.9369369369369366e+01
   6.7222489306386024e-02  -6.9009009009009006e+01
   6.7421164069299364e-02  -6.8648648648648646e+01
   6.7619816354096404e-02  -6.8288288288288285e+01
   6.7818439172334100e-02  -6.7927927927927925e+01
   6.8017025535569361e-02  -6.7567567567567565e+01
   6.8215573945554928e-02  -6.7207207207207205e+01
   6.8414095923779200e-02  -6.6846846846846844e+01
   6.8612592571108647e-02  -6.6486486486486484e+01
   6.8811064250152765e-02  -6.6126126126126124e+01
   6.9009511323521067e-02  -6.5765765765765764e+01
   6.9207934153823092e-02  -6.5405405405405403e+01
   6.9406333103668338e-02  -6.5045045045045043e+01
   6.9604708535666318e-02  -6.4684684684684683e+01
   6.9803060812426557e-02  -6.4324324324324323e+01
   7.0001386438705959e-02  -6.3963963963963963e+01
   7.0199682252705300e-02  -6.3603603603603602e+01
   7.0397951236122525e-02  -6.3243243243243242e+01
   7.0596196399497060e-02  -6.2882882882882882e+01
   7.0794420753368323e-02  -6.2522522522522522e+01
   7.0992627308275727e-02  -6.2162162162162161e+01
   7.1190819074758702e-02  -6.1801801801801801e+01
   7.1388999063356676e-02  -6.1441441441441441e+01
   7.1587170160340080e-02  -6.1081081081081081e+01
   7.1785324717848362e-02  -6.0720720720720720e+01
   7.1983458892057428e-02  -6.0360360360360360e+01
   7.2181575680210552e-02  -6.0000000000000000e+01
   7.2379678079551049e-02  -5.9639639639639640e+01
   7.2577769087322205e-02  -5.9279279279279280e+01
   7.2775851700767294e-02  -5.8918918918918919e+01
   7.2973928917129630e-02  -5.8558558558558559e+01
   7.3172003733652513e-02  -5.8198198198198199e+01
   7.3370078313790693e-02  -5.7837837837837839e+01
   7.3568143110045753e-02  -5.7477477477477471e+01
   7.3766196901933298e-02  -5.7117117117117111e+01
   7.3964242681252429e-02  -5.6756756756756751e+01
   7.4162283439802246e-02  -5.6396396396396391e+01
   7.4360322169381862e-02  -5.6036036036036030e+01
   7.4558361861790379e-02  -5.5675675675675670e+01
   7.4756405508826895e-02  -5.5315315315315310e+01
   7.4954456102290526e-02  -5.4954954954954950e+01
   7.5152514500646278e-02  -5.4594594594594589e+01
   7.5350570598957389e-02  -5.4234234234234229e+01
   7.5548625114453108e-02  -5.3873873873873869e+01
   7.5746680988941717e-02  -5.3513513513513509e+01
   7.5944741164231527e-02  -5.3153153153153148e+01
   7.6142808582130808e-02  -5.2792792792792788e+01
   7.6340886184447856e-02  -5.2432432432432428e+01
   7.6538976912990955e-02  -5.2072072072072068e+01
   7.6737083709568402e-02  -5.1711711711711708e+01
   7.6935208010101466e-02  -5.1351351351351347e+01
   7.7133346239902256e-02  -5.0990990990990987e+01
   7.7331497093558771e-02  -5.0630630630630627e+01
   7.7529659524723335e-02  -5.0270270270270267e+01
   7.7727832487048260e-02  -4.9909909909909906e+01
   7.7926014934185842e-02  -4.9549549549549546e+01
   7.8124205819788434e-02  -4.9189189189189186e+01
   7.8322404097508319e-02  -4.8828828828828826e+01
   7.8520608720997837e-02  -4.8468468468468465e+01
   7.8718821976122441e-02  -4.8108108108108105e+01
   7.8917047559380463e-02  -4.7747747747747745e+01
   7.9115283525536748e-02  -4.7387387387387385e+01
   7.9313527858372646e-02  -4.7027027027027025e+01
   7.9511778541669534e-02  -4.6666666666666664e+01
   7.9710033559208818e-02  -4.6306306306306304e+01
   7.9908290894771847e-02  -4.5945945945945944e+01
   8.0106548532139998e-02  -4.5585585585585584e+01
   8.0304804473219596e-02  -4.5225225225225223e+01
   8.0503061164441128e-02  -4.4864864864864863e+01
   8.0701321089933900e-02  -4.4504504504504503e+01
   8.0899583763829330e-02  -4.4144144144144143e+01
   8.1097848700258823e-02  -4.3783783783783782e+01
   8.1296115413353756e-02  -4.3423423423423422e+01
   8.1494383417245533e-02  -4.3063063063063062e+01
   8.1692652226065560e-02  -4.2702702702702702e+01
   8.1890921353945240e-02  -4.2342342342342342e+01
   8.2089190416247279e-02  -4.1981981981981981e+01
   8.2287460910479213e-02  -4.1621621621621621e+01
   8.2485733117995702e-02  -4.1261261261261261e+01
   8.2684006552798339e-02  -4.0900900900900901e+01
   8.2882280728888688e-02  -4.0540540540540540e+01
   8.3080555160268313e-02  -4.0180180180180180e+01
   8.3278829360938764e-02  -3.9819819819819820e+01
   8.3477102844901632e-02  -3.9459459459459460e+01
   8.3675375126158469e-02  -3.9099099099099099e+01
   8.3873646024601872e-02  -3.8738738738738739e+01
   8.4071917189463094e-02  -3.8378378378378379e+01
   8.4270188545824326e-02  -3.8018018018018019e+01
   8.4468459607762433e-02  -3.7657657657657658e+01
   8.4666729889354295e-02  -3.7297297297297298e+01
   8.4864998904676761e-02  -3.6936936936936938e+01
   8.5063266167806711e-02  -3.6576576576576578e+01
   8.5261531192821011e-02  -3.6216216216216218e+01
   8.5459793493796510e-02  -3.5855855855855857e+01
   8.5658053205201104e-02  -3.5495495495495497e+01
   8.5856311907211533e-02  -3.5135135135135137e+01
   8.6054569279344018e-02  -3.4774774774774777e+01
   8.6252824835955783e-02  -3.4414414414414409e+01
   8.6451078091404010e-02  -3.4054054054054049e+01
   8.6649328560045896e-02  -3.3693693693693689e+01
   8.6847575756238637e-02  -3.3333333333333329e+01
   8.7045819194339444e-02  -3.2972972972972968e+01
   8.7244058388705498e-02  -3.2612612612612608e+01
   8.7442293520465939e-02  -3.2252252252252248e+01
   8.7640525463503233e-02  -3.1891891891891891e+01
   8.7838754138154687e-02  -3.1531531531531531e+01
   8.8036979447051453e-02  -3.1171171171171171e+01
   8.8235201292824694e-02  -3.0810810810810811e+01
   8.8433419578105604e-02  -3.0450450450450450e+01
   8.8631634205525348e-02  -3.0090090090090090e+01
   8.8829845077715103e-02  -2.9729729729729730e+01
   8.9028052088969509e-02  -2.9369369369369370e+01
   8.9226251921200594e-02  -2.9009009009009009e+01
   8.9424443565144437e-02  -2.8648648648648646e+01
   8.9622629422848391e-02  -2.8288288288288285e+01
   8.9820811896359806e-02  -2.7927927927927925e+01
   9.0018993387726023e-02  -2.7567567567567565e+01
   9.0217176298994381e-02  -2.7207207207207205e+01
   9.0415363032212245e-02  -2.6846846846846844e+01
   9.0613555989426969e-02  -2.6486486486486484e+01
   9.0811757377291621e-02  -2.6126126126126124e+01
   9.1009964390307160e-02  -2.5765765765765764e+01
   9.1208175162348817e-02  -2.5405405405405403e+01
   9.1406389477821245e-02  -2.5045045045045043e+01
   9.1604607121129097e-02  -2.4684684684684683e+01
   9.1802827876677026e-02  -2.4324324324324323e+01
   9.2001051528869685e-02  -2.3963963963963963e+01
   9.2199277862111725e-02  -2.3603603603603602e+01
   9.2397506660807802e-02  -2.3243243243243242e+01
   9.2595738006803638e-02  -2.2882882882882882e+01
   9.2793973779430369e-02  -2.2522522522522522e+01
   9.2992213628972115e-02  -2.2162162162162161e+01
   9.3190456677437514e-02  -2.1801801801801801e+01
   9.3388702046835220e-02  -2.1441441441441441e+01
   9.3586948859173888e-02  -2.1081081081081081e+01
   9.3785196236462157e-02  -2.0720720720720720e+01
   9.3983443300708708e-02  -2.0360360360360360e+01
   9.4181689173922153e-02  -2.0000000000000000e+01
   9.4379934008971336e-02  -1.9639639639639640e+01
   9.4578180702641831e-02  -1.9279279279279280e+01
   9.4776428724927683e-02  -1.8918918918918919e+01
   9.4974677197789389e-02  -1.8558558558558559e+01
   9.5172925243187517e-02  -1.8198198198198199e+01
   9.5371171983082592e-02  -1.7837837837837839e+01
   9.5569416539435126e-02  -1.7477477477477478e+01
   9.5767658034205685e-02  -1.7117117117117115e+01
   9.5965895589354783e-02  -1.6756756756756754e+01
   9.6164130093030667e-02  -1.6396396396396394e+01
   9.6362363977958124e-02  -1.6036036036036034e+01
   9.6560596442973198e-02  -1.5675675675675675e+01
   9.6758826610658016e-02  -1.5315315315315315e+01
   9.6957053603594731e-02  -1.4954954954954955e+01
   9.7155276544365440e-02  -1.4594594594594595e+01
   9.7353494555552297e-02  -1.4234234234234233e+01
   9.7551706759737414e-02  -1.3873873873873872e+01
   9.7749912280805290e-02  -1.3513513513513512e+01
   9.7948112929438308e-02  -1.3153153153153152e+01
   9.8146310289459623e-02  -1.2792792792792792e+01
   9.8344503484741178e-02  -1.2432432432432432e+01
   9.8542691639154925e-02  -1.2072072072072071e+01
   9.8740873876572807e-02  -1.1711711711711711e+01
   9.8939049320866765e-02  -1.1351351351351351e+01
   9.9137217095908739e-02  -1.0990990990990991e+01
   9.9335376325570685e-02  -1.0630630630630630e+01
   9.9533526252696888e-02  -1.0270270270270270e+01
   9.9731669441882151e-02  -9.9099099099099099e+00
   9.9929806603286195e-02  -9.5495495495495497e+00
   1.0012793686273593e-01  -9.1891891891891895e+00
   1.0032605934605823e-01  -8.8288288288288292e+00
   1.0052417317907998e-01  -8.4684684684684672e+00
   1.0072227748762808e-01  -8.1081081081081070e+00
   1.0092037139752939e-01  -7.7477477477477477e+00
   1.0111845403461081e-01  -7.3873873873873874e+00
   1.0131652494531805e-01  -7.0270270270270263e+00
   1.0151458706163620e-01  -6.6666666666666661e+00
   1.0171264042183831e-01  -6.3063063063063058e+00
   1.0191068415436665e-01  -5.9459459459459456e+00
   1.0210871738766347e-01  -5.5855855855855854e+00
   1.0230673925017107e-01  -5.2252252252252251e+00
   1.0250474887033169e-01  -4.8648648648648649e+00
   1.0270274537658761e-01  -4.5045045045045047e+00
   1.0290072789738110e-01  -4.1441441441441436e+00
   1.0309869645449776e-01  -3.7837837837837838e+00
   1.0329665398022884e-01  -3.4234234234234231e+00
   1.0349460003618800e-01  -3.0630630630630629e+00
   1.0369253375408709e-01  -2.7027027027027026e+00
   1.0389045426563792e-01  -2.3423423423423424e+00
   1.0408836070255237e-01  -1.9819819819819819e+00
   1.0428625219654228e-01  -1.6216216216216215e+00
   1.0448412787931949e-01  -1.2612612612612613e+00
   1.0468198688259583e-01  -9.0090090090090080e-01
   1.0487982994325526e-01  -5.4054054054054057e-01
   1.0507765979192563e-01  -1.8018018018018017e-01
   1.0527547560017596e-01   1.8018018018018017e-01
   1.0547327639724749e-01   5.4054054054054057e-01
   1.0567106121238144e-01   9.0090090090090080e-01
   1.0586882907481905e-01   1.2612612612612613e+00
   1.0606657901380155e-01   1.6216216216216215e+00
   1.0626431005857015e-01   1.9819819819819819e+00
   1.0646202123836608e-01   2.3423423423423424e+00
   1.0665972363031476e-01   2.7027027027027026e+00
   1.0685742602206635e-01   3.0630630630630629e+00
   1.0705511942344512e-01   3.4234234234234231e+00
   1.0725279480084235e-01   3.7837837837837838e+00
   1.0745044312064937e-01   4.1441441441441436e+00
   1.0764805534925748e-01   4.5045045045045047e+00
   1.0784562245305798e-01   4.8648648648648649e+00
   1.0804313539844218e-01   5.2252252252252251e+00
   1.0824058543106815e-01   5.5855855855855854e+00
   1.0843799027741001e-01   5.9459459459459456e+00
   1.0863536093756666e-01   6.3063063063063058e+00
   1.0883269181929535e-01   6.6666666666666661e+00
   1.0902997733035327e-01   7.0270270270270263e+00
   1.0922721187849761e-01   7.3873873873873874e+00
   1.0942438987148558e-01   7.7477477477477477e+00
   1.0962150571707439e-01   8.1081081081081070e+00
   1.0981855382302123e-01   8.4684684684684672e+00
   1.1001552923172253e-01   8.8288288288288292e+00
   1.1021244043406894e-01   9.1891891891891895e+00
   1.1040929156091837e-01   9.5495495495495497e+00
   1.1060608225779088e-01   9.9099099099099099e+00
   1.1080281217020652e-01   1.0270270270270270e+01
   1.1099948094368534e-01   1.0630630630630630e+01
   1.1119608822374739e-01   1.0990990990990991e+01
   1.1139263365591275e-01   1.1351351351351351e+01
   1.1158911688570146e-01   1.1711711711711711e+01
   1.1178553773790517e-01   1.2072072072072071e+01
   1.1198189760612920e-01   1.2432432432432432e+01
   1.1217819658374271e-01   1.2792792792792792e+01
   1.1237443432314459e-01   1.3153153153153152e+01
   1.1257061047673375e-01   1.3513513513513512e+01
   1.1276672469690907e-01   1.3873873873873872e+01
   1.1296277663606945e-01   1.4234234234234233e+01
   1.1315876594661378e-01   1.4594594594594595e+01
   1.1335469228094097e-01   1.4954954954954955e+01
   1.1355055557266915e-01   1.5315315315315315e+01
   1.1374635723176610e-01   1.5675675675675675e+01
   1.1394209722129944e-01   1.6036036036036034e+01
   1.1413777520054876e-01   1.6396396396396394e+01
   1.1433339082879358e-01   1.6756756756756754e+01
   1.1452894376531352e-01   1.7117117117117115e+01
   1.1472443366938809e-01   1.7477477477477478e+01
   1.1491986020029687e-01   1.7837837837837839e+01
   1.1511522301731945e-01   1.8198198198198199e+01
   1.1531052215030713e-01   1.8558558558558559e+01
   1.1550575898670641e-01   1.8918918918918919e+01
   1.1570093341042452e-01   1.9279279279279280e+01
   1.1589604508761817e-01   1.9639639639639640e+01
   1.1609109368444405e-01   2.0000000000000000e+01
   1.1628607886705884e-01   2.0360360360360360e+01
   1.1648100030161927e-01   2.0720720720720720e+01
   1.1667585765428203e-01   2.1081081081081081e+01
   1.1687065059120380e-01   2.1441441441441441e+01
   1.1706538623945112e-01   2.1801801801801801e+01
   1.1726008745739046e-01   2.2162162162162161e+01
   1.1745474385177104e-01   2.2522522522522522e+01
   1.1764934180069571e-01   2.2882882882882882e+01
   1.1784386768226730e-01   2.3243243243243242e+01
   1.1803830787458866e-01   2.3603603603603602e+01
   1.1823264875576261e-01   2.3963963963963963e+01
   1.1842687670389201e-01   2.4324324324324323e+01
   1.1862097809707971e-01   2.4684684684684683e+01
   1.1881499861405539e-01   2.5045045045045043e+01
   1.1900910319372635e-01   2.5405405405405403e+01
   1.1920322440653455e-01   2.5765765765765764e+01
   1.1939727437783033e-01   2.6126126126126124e+01
   1.1959116523296408e-01   2.6486486486486484e+01
   1.1978480909728607e-01   2.6846846846846844e+01
   1.1997811809614671e-01   2.7207207207207205e+01
   1.2017100435489630e-01   2.7567567567567565e+01
   1.2036337999888522e-01   2.7927927927927925e+01
   1.2055519555669218e-01   2.8288288288288285e+01
   1.2074656288324603e-01   2.8648648648648646e+01
   1.2093752607007217e-01   2.9009009009009009e+01
   1.2112811766212352e-01   2.9369369369369370e+01
   1.2131837020435297e-01   2.9729729729729730e+01
   1.2150831624171352e-01   3.0090090090090090e+01
   1.2169798831915803e-01   3.0450450450450450e+01
   1.2188741898163946e-01   3.0810810810810811e+01
   1.2207664077411073e-01   3.1171171171171171e+01
   1.2226566061651668e-01   3.1531531531531531e+01
   1.2245432435681659e-01   3.1891891891891891e+01
   1.2264264525163159e-01   3.2252252252252248e+01
   1.2283067796529956e-01   3.2612612612612608e+01
   1.2301847716215843e-01   3.2972972972972968e+01
   1.2320609750654608e-01   3.3333333333333329e+01
   1.2339359366280044e-01   3.3693693693693689e+01
   1.2358102029525936e-01   3.4054054054054049e+01
   1.2376843206826080e-01   3.4414414414414409e+01
   1.2395588004542503e-01   3.4774774774774777e+01
   1.2414322215384593e-01   3.5135135135135137e+01
   1.2433039354415058e-01   3.5495495495495497e+01
   1.2451743923741111e-01   3.5855855855855857e+01
   1.2470440425469968e-01   3.6216216216216218e+01
   1.2489133361708847e-01   3.6576576576576578e+01
   1.2507827234564961e-01   3.6936936936936938e+01
   1.2526526546145525e-01   3.7297297297297298e+01
   1.2545235798557755e-01   3.7657657657657658e+01
   1.2563959493908866e-01   3.8018018018018019e+01
   1.2582698269629222e-01   3.8378378378378379e+01
   1.2601446024354809e-01   3.8738738738738739e+01
   1.2620201265387435e-01   3.9099099099099099e+01
   1.2638962647950791e-01   3.9459459459459460e+01
   1.2657728827268577e-01   3.9819819819819820e+01
   1.2676498458564495e-01   4.0180180180180180e+01
   1.2695270197062236e-01   4.0540540540540540e+01
   1.2714042697985503e-01   4.0900900900900901e+01
   1.2732814616557994e-01   4.1261261261261261e+01
   1.2751586756684752e-01   4.1621621621621621e+01
   1.2770368678854732e-01   4.1981981981981981e+01
   1.2789158387559069e-01   4.2342342342342342e+01
   1.2807951962665010e-01   4.2702702702702702e+01
   1.2826745484039806e-01   4.3063063063063062e+01
   1.2845535031550703e-01   4.3423423423423422e+01
   1.2864316685064947e-01   4.3783783783783782e+01
   1.2883086524449783e-01   4.4144144144144143e+01
   1.2901840629572464e-01   4.4504504504504503e+01
   1.2920575689065578e-01   4.4864864864864863e+01
   1.2939304045705072e-01   4.5225225225225223e+01
   1.2958029121669226e-01   4.5585585585585584e+01
   1.2976747120649396e-01   4.5945945945945944e+01
   1.2995454246336946e-01   4.6306306306306304e+01
   1.3014146702423229e-01   4.6666666666666664e+01
   1.3032820692599609e-01   4.7027027027027025e+01
   1.3051472420557444e-01   4.7387387387387385e+01
   1.3070098089988091e-01   4.7747747747747745e+01
   1.3088693904582913e-01   4.8108108108108105e+01
   1.3107265148237296e-01   4.8468468468468465e+01
   1.3125822349873245e-01   4.8828828828828826e+01
   1.3144362152723127e-01   4.9189189189189186e+01
   1.3162881034242080e-01   4.9549549549549546e+01
   1.3181375471885248e-01   4.9909909909909906e+01
   1.3199841943107773e-01   5.0270270270270267e+01
   1.3218276925364802e-01   5.0630630630630627e+01
   1.3236676896111477e-01   5.0990990990990987e+01
   1.3255038332802938e-01   5.1351351351351347e+01
   1.3273362943235154e-01   5.1711711711711708e+01
   1.3291685373524112e-01   5.2072072072072068e+01
   1.3310001010676276e-01   5.2432432432432428e+01
   1.3328295600318207e-01   5.2792792792792788e+01
   1.3346554888076476e-01   5.3153153153153148e+01
   1.3364764619577646e-01   5.3513513513513509e+01
   1.3382910540448284e-01   5.3873873873873869e+01
   1.3400978396314953e-01   5.4234234234234229e+01
   1.3418953932804220e-01   5.4594594594594589e+01
   1.3436822895542652e-01   5.4954954954954950e+01
   1.3454604002112652e-01   5.5315315315315310e+01
   1.3472346312392594e-01   5.5675675675675670e+01
   1.3490037363760851e-01   5.6036036036036030e+01
   1.3507663138395087e-01   5.6396396396396391e+01
   1.3525209618472961e-01   5.6756756756756751e+01
   1.3542662786172127e-01   5.7117117117117111e+01
   1.3560008623670247e-01   5.7477477477477471e+01
   1.3577233113144982e-01   5.7837837837837839e+01
   1.3594322236773987e-01   5.8198198198198199e+01
   1.3611261976734926e-01   5.8558558558558559e+01
   1.3628027745656093e-01   5.8918918918918919e+01
   1.3644607495341185e-01   5.9279279279279280e+01
   1.3661029397623881e-01   5.9639639639639640e+01
   1.3677322516829288e-01   6.0000000000000000e+01
   1.3693515917282509e-01   6.0360360360360360e+01
   1.3709638663308654e-01   6.0720720720720720e+01
   1.3725719819232829e-01   6.1081081081081081e+01
   1.3741788449380138e-01   6.1441441441441441e+01
   1.3757873618075689e-01   6.1801801801801801e+01
   1.3774004389644587e-01   6.2162162162162161e+01
   1.3790209472488266e-01   6.2522522522522522e+01
   1.3806430141169454e-01   6.2882882882882882e+01
   1.3822616434318524e-01   6.3243243243243242e+01
   1.3838781113088927e-01   6.3603603603603602e+01
   1.3854936938634105e-01   6.3963963963963963e+01
   1.3871096672107505e-01   6.4324324324324323e+01
   1.3887273074662576e-01   6.4684684684684683e+01
   1.3903478907452765e-01   6.5045045045045043e+01
   1.3919726931631518e-01   6.5405405405405403e+01
   1.3936029908352285e-01   6.5765765765765764e+01
   1.3952400598768508e-01   6.6126126126126124e+01
   1.3968851073980360e-01   6.6486486486486484e+01
   1.3985377870894991e-01   6.6846846846846844e+01
   1.4001970251566806e-01   6.7207207207207205e+01
   1.4018618985219086e-01   6.7567567567567565e+01
   1.4035314841075106e-01   6.7927927927927925e+01
   1.4052048588358140e-01   6.8288288288288285e+01
   1.4068810996291475e-01   6.8648648648648646e+01
   1.4085592834098382e-01   6.9009009009009006e+01
   1.4102384871002144e-01   6.9369369369369366e+01
   1.4119177876226033e-01   6.9729729729729726e+01
   1.4135962618993331e-01   7.0090090090090087e+01
   1.4152750619281396e-01   7.0450450450450447e+01
   1.4169568204929048e-01   7.0810810810810807e+01
   1.4186409494897631e-01   7.1171171171171167e+01
   1.4203268134284106e-01   7.1531531531531527e+01
   1.4220137768185429e-01   7.1891891891891888e+01
   1.4237012041698552e-01   7.2252252252252248e+01
   1.4253884599920438e-01   7.2612612612612608e+01
   1.4270749087948043e-01   7.2972972972972968e+01
   1.4287599150878322e-01   7.3333333333333329e+01
   1.4304428433808233e-01   7.3693693693693689e+01
   1.4321236141805893e-01   7.4054054054054049e+01
   1.4338048532197112e-01   7.4414414414414409e+01
   1.4354864740453258e-01   7.4774774774774770e+01
   1.4371678624433243e-01   7.5135135135135130e+01
   1.4388484041995983e-01   7.5495495495495490e+01
   1.4405274851000385e-01   7.5855855855855850e+01
   1.4422044909305362e-01   7.6216216216216210e+01
   1.4438788074769826e-01   7.6576576576576571e+01
   1.4455498205252690e-01   7.6936936936936931e+01
   1.4472169158612860e-01   7.7297297297297291e+01
   1.4488794977383695e-01   7.7657657657657651e+01
   1.4505395153295089e-01   7.8018018018018012e+01
   1.4521981671677109e-01   7.8378378378378372e+01
   1.4538548386739153e-01   7.8738738738738732e+01
   1.4555089152690620e-01   7.9099099099099092e+01
   1.4571597823740912e-01   7.9459459459459453e+01
   1.4588068254099421e-01   7.9819819819819813e+01
   1.4604494297975551e-01   8.0180180180180173e+01
   1.4620869809578696e-01   8.0540540540540533e+01
   1.4637188643118257e-01   8.0900900900900893e+01
   1.4653444652803632e-01   8.1261261261261254e+01
   1.4669636614469561e-01   8.1621621621621614e+01
   1.4685790476403496e-01   8.1981981981981974e+01
   1.4701907008927273e-01   8.2342342342342334e+01
   1.4717981415102044e-01   8.2702702702702695e+01
   1.4734008897988954e-01   8.3063063063063055e+01
   1.4749984660649157e-01   8.3423423423423415e+01
   1.4765903906143804e-01   8.3783783783783775e+01
   1.4781761837534041e-01   8.4144144144144136e+01
   1.4797553657881021e-01   8.4504504504504496e+01
   1.4813274570245893e-01   8.4864864864864856e+01
   1.4828919777689809e-01   8.5225225225225216e+01
   1.4844484631278415e-01   8.5585585585585576e+01
   1.4859969331261147e-01   8.5945945945945937e+01
   1.4875379624557813e-01   8.6306306306306297e+01
   1.4890721546169228e-01   8.6666666666666657e+01
   1.4906001131096214e-01   8.7027027027027017e+01
   1.4921224414339584e-01   8.7387387387387378e+01
   1.4936397430900161e-01   8.7747747747747738e+01
   1.4951526215778757e-01   8.8108108108108098e+01
   1.4966616803976193e-01   8.8468468468468458e+01
   1.4981675230493288e-01   8.8828828828828819e+01
   1.4996707530330855e-01   8.9189189189189179e+01
   1.5011719673858057e-01   8.9549549549549539e+01
   1.5026693252817666e-01   8.9909909909909899e+01
   1.5041614315754886e-01   9.0270270270270260e+01
   1.5056488695683212e-01   9.0630630630630620e+01
   1.5071322225616152e-01   9.0990990990990980e+01
   1.5086120738567202e-01   9.1351351351351340e+01
   1.5100890067549869e-01   9.1711711711711700e+01
   1.5115636045577652e-01   9.2072072072072061e+01
   1.5130364505664054e-01   9.2432432432432435e+01
   1.5145081280822575e-01   9.2792792792792795e+01
   1.5159792204066719e-01   9.3153153153153156e+01
   1.5174503108409987e-01   9.3513513513513516e+01
   1.5189219303372900e-01   9.3873873873873876e+01
   1.5203933553714144e-01   9.4234234234234236e+01
   1.5218640281057064e-01   9.4594594594594597e+01
   1.5233337628469454e-01   9.4954954954954957e+01
   1.5248023739019115e-01   9.5315315315315317e+01
   1.5262696755773836e-01   9.5675675675675677e+01
   1.5277354821801417e-01   9.6036036036036037e+01
   1.5291996080169651e-01   9.6396396396396398e+01
   1.5306618673946334e-01   9.6756756756756758e+01
   1.5321220746199263e-01   9.7117117117117118e+01
   1.5335800439996233e-01   9.7477477477477478e+01
   1.5350355898405038e-01   9.7837837837837839e+01
   1.5364886111051979e-01   9.8198198198198199e+01
   1.5379400073512992e-01   9.8558558558558559e+01
   1.5393899328758864e-01   9.8918918918918919e+01
   1.5408382135211912e-01   9.9279279279279280e+01
   1.5422846751294444e-01   9.9639639639639640e+01
   1.5437291435428771e-01   1.0000000000000000e+02
   1.5451714446037210e-01   1.0036036036036036e+02
   1.5466114041542070e-01   1.0072072072072072e+02
   1.5480488480365664e-01   1.0108108108108108e+02
   1.5494836020930303e-01   1.0144144144144144e+02
   1.5509154921658302e-01   1.0180180180180180e+02
   1.5523443440971973e-01   1.0216216216216216e+02
   1.5537699862803184e-01   1.0252252252252252e+02
   1.5551924012644638e-01   1.0288288288288288e+02
   1.5566117600758181e-01   1.0324324324324324e+02
   1.5580282374611554e-01   1.0360360360360360e+02
   1.5594420081672500e-01   1.0396396396396396e+02
   1.5608532469408762e-01   1.0432432432432432e+02
   1.5622621285288080e-01   1.0468468468468468e+02
   1.5636688276778199e-01   1.0504504504504504e+02
   1.5650735191346862e-01   1.0540540540540540e+02
   1.5664763776461807e-01   1.0576576576576576e+02
   1.5678775779590781e-01   1.0612612612612612e+02
   1.5692772948201525e-01   1.0648648648648648e+02
   1.5706757029761781e-01   1.0684684684684684e+02
   1.5720730090892354e-01   1.0720720720720720e+02
   1.5734692325513780e-01   1.0756756756756756e+02
   1.5748641687691936e-01   1.0792792792792793e+02
   1.5762576100899459e-01   1.0828828828828829e+02
   1.5776493488608978e-01   1.0864864864864865e+02
   1.5790391774293125e-01   1.0900900900900901e+02
   1.5804268881424532e-01   1.0936936936936937e+02
   1.5818122733475831e-01   1.0972972972972973e+02
   1.5831951253919652e-01   1.1009009009009009e+02
   1.5845752366228630e-01   1.1045045045045045e+02
   1.5859523993875391e-01   1.1081081081081081e+02
   1.5873264060332570e-01   1.1117117117117117e+02
   1.5886972158832849e-01   1.1153153153153153e+02
   1.5900682453410606e-01   1.1189189189189189e+02
   1.5914400913411711e-01   1.1225225225225225e+02
   1.5928116538016718e-01   1.1261261261261261e+02
   1.5941818326406182e-01   1.1297297297297297e+02
   1.5955495277760662e-01   1.1333333333333333e+02
   1.5969136391260710e-01   1.1369369369369369e+02
   1.5982730666086889e-01   1.1405405405405405e+02
   1.5996267101419753e-01   1.1441441441441441e+02
   1.6009734696439856e-01   1.1477477477477477e+02
   1.6023122450327756e-01   1.1513513513513513e+02
   1.6036419362264012e-01   1.1549549549549549e+02
   1.6049614431429177e-01   1.1585585585585585e+02
   1.6062702331530748e-01   1.1621621621621621e+02
   1.6075741622273459e-01   1.1657657657657657e+02
   1.6088743891221358e-01   1.1693693693693693e+02
   1.6101700657017018e-01   1.1729729729729729e+02
   1.6114603438303024e-01   1.1765765765765765e+02
   1.6127443753721959e-01   1.1801801801801801e+02
   1.6140213121916405e-01   1.1837837837837837e+02
   1.6152903061528942e-01   1.1873873873873873e+02
   1.6165505091202156e-01   1.1909909909909909e+02
   1.6178010729578624e-01   1.1945945945945945e+02
   1.6190411495300933e-01   1.1981981981981981e+02
   1.6202698907011659e-01   1.2018018018018017e+02
   1.6214864483353389e-01   1.2054054054054053e+02
   1.6226899742968703e-01   1.2090090090090089e+02
   1.6238801316066240e-01   1.2126126126126125e+02
   1.6250594738666038e-01   1.2162162162162161e+02
   1.6262288121668272e-01   1.2198198198198197e+02
   1.6273885413325537e-01   1.2234234234234233e+02
   1.6285390561890417e-01   1.2270270270270269e+02
   1.6296807515615508e-01   1.2306306306306305e+02
   1.6308140222753398e-01   1.2342342342342342e+02
   1.6319392631556676e-01   1.2378378378378378e+02
   1.6330568690277933e-01   1.2414414414414414e+02
   1.6341672347169758e-01   1.2450450450450450e+02
   1.6352707550484744e-01   1.2486486486486486e+02
   1.6363678248475480e-01   1.2522522522522522e+02
   1.6374588389394557e-01   1.2558558558558558e+02
   1.6385441921494565e-01   1.2594594594594594e+02
   1.6396242793028090e-01   1.2630630630630630e+02
   1.6406994952247730e-01   1.2666666666666666e+02
   1.6417698202587153e-01   1.2702702702702702e+02
   1.6428348879450383e-01   1.2738738738738738e+02
   1.6438946272250210e-01   1.2774774774774774e+02
   1.6449489672807349e-01   1.2810810810810810e+02
   1.6459978372942513e-01   1.2846846846846847e+02
   1.6470411664476414e-01   1.2882882882882882e+02
   1.6480788839229771e-01   1.2918918918918919e+02
   1.6491109189023295e-01   1.2954954954954954e+02
   1.6501372005677697e-01   1.2990990990990991e+02
   1.6511576581013696e-01   1.3027027027027026e+02
   1.6521722206852005e-01   1.3063063063063063e+02
   1.6531808175013332e-01   1.3099099099099098e+02
   1.6541833777318399e-01   1.3135135135135135e+02
   1.6551798305587917e-01   1.3171171171171170e+02
   1.6561701051642597e-01   1.3207207207207207e+02
   1.6571541307303156e-01   1.3243243243243242e+02
   1.6581318364390307e-01   1.3279279279279280e+02
   1.6591051676477248e-01   1.3315315315315314e+02
   1.6600762247775858e-01   1.3351351351351352e+02
   1.6610444898065388e-01   1.3387387387387386e+02
   1.6620094386191223e-01   1.3423423423423424e+02
   1.6629705470998737e-01   1.3459459459459458e+02
   1.6639272911333322e-01   1.3495495495495496e+02
   1.6648791466040361e-01   1.3531531531531530e+02
   1.6658255893965232e-01   1.3567567567567568e+02
   1.6667660953953320e-01   1.3603603603603602e+02
   1.6677001404850009e-01   1.3639639639639640e+02
   1.6686272005500682e-01   1.3675675675675674e+02
   1.6695467514750725e-01   1.3711711711711712e+02
   1.6704582691445519e-01   1.3747747747747746e+02
   1.6713612294430444e-01   1.3783783783783784e+02
   1.6722551082550888e-01   1.3819819819819818e+02
   1.6731393814652229e-01   1.3855855855855856e+02
   1.6740135249579857e-01   1.3891891891891891e+02
   1.6748770146179151e-01   1.3927927927927928e+02
   1.6757293614847965e-01   1.3963963963963963e+02
   1.6765736276729279e-01   1.4000000000000000e+02
   1.6774120095713285e-01   1.4036036036036035e+02
   1.6782444513613182e-01   1.4072072072072072e+02
   1.6790708972242149e-01   1.4108108108108107e+02
   1.6798912913413386e-01   1.4144144144144144e+02
   1.6807055778940078e-01   1.4180180180180179e+02
   1.6815137010635420e-01   1.4216216216216216e+02
   1.6823156050312596e-01   1.4252252252252251e+02
   1.6831112339784804e-01   1.4288288288288288e+02
   1.6839005320865230e-01   1.4324324324324323e+02
   1.6846834435367067e-01   1.4360360360360360e+02
   1.6854599125103503e-01   1.4396396396396395e+02
   1.6862298831887731e-01   1.4432432432432432e+02
   1.6869932997532941e-01   1.4468468468468467e+02
   1.6877501063852327e-01   1.4504504504504504e+02
   1.6885002472659072e-01   1.4540540540540539e+02
   1.6892436665766369e-01   1.4576576576576576e+02
   1.6899803084987414e-01   1.4612612612612611e+02
   1.6907101172135391e-01   1.4648648648648648e+02
   1.6914330369023495e-01   1.4684684684684683e+02
   1.6921490117464916e-01   1.4720720720720720e+02
   1.6928579859272844e-01   1.4756756756756755e+02
   1.6935612717210380e-01   1.4792792792792793e+02
   1.6942630472045300e-01   1.4828828828828827e+02
   1.6949632261224756e-01   1.4864864864864865e+02
   1.6956613813885316e-01   1.4900900900900899e+02
   1.6963570859163538e-01   1.4936936936936937e+02
   1.6970499126195987e-01   1.4972972972972971e+02
   1.6977394344119229e-01   1.5009009009009009e+02
   1.6984252242069825e-01   1.5045045045045043e+02
   1.6991068549184341e-01   1.5081081081081081e+02
   1.6997838994599337e-01   1.5117117117117115e+02
   1.7004559307451381e-01   1.5153153153153153e+02
   1.7011225216877032e-01   1.5189189189189187e+02
   1.7017832452012857e-01   1.5225225225225225e+02
   1.7024376741995417e-01   1.5261261261261259e+02
   1.7030853815961280e-01   1.5297297297297297e+02
   1.7037259403047006e-01   1.5333333333333331e+02
   1.7043589232389159e-01   1.5369369369369369e+02
   1.7049839033124300e-01   1.5405405405405403e+02
   1.7056004534388997e-01   1.5441441441441441e+02
   1.7062081465319812e-01   1.5477477477477476e+02
   1.7068065555053311e-01   1.5513513513513513e+02
   1.7073952532726050e-01   1.5549549549549548e+02
   1.7079738127474600e-01   1.5585585585585585e+02
   1.7085418068435523e-01   1.5621621621621620e+02
   1.7090988084745382e-01   1.5657657657657657e+02
   1.7096443905540737e-01   1.5693693693693692e+02
   1.7101781259958157e-01   1.5729729729729729e+02
   1.7107000248791224e-01   1.5765765765765764e+02
   1.7112167236734618e-01   1.5801801801801801e+02
   1.7117304967824873e-01   1.5837837837837836e+02
   1.7122412195472128e-01   1.5873873873873873e+02
   1.7127487673086517e-01   1.5909909909909908e+02
   1.7132530154078179e-01   1.5945945945945945e+02
   1.7137538391857249e-01   1.5981981981981980e+02
   1.7142511139833866e-01   1.6018018018018017e+02
   1.7147447151418160e-01   1.6054054054054052e+02
   1.7152345180020276e-01   1.6090090090090089e+02
   1.7157203979050348e-01   1.6126126126126124e+02
   1.7162022301918509e-01   1.6162162162162161e+02
   1.7166798902034897e-01   1.6198198198198199e+02
   1.7171532532809650e-01   1.6234234234234233e+02
   1.7176221947652906e-01   1.6270270270270271e+02
   1.7180865899974795e-01   1.6306306306306305e+02
   1.7185463143185462e-01   1.6342342342342343e+02
   1.7190012430695040e-01   1.6378378378378378e+02
   1.7194512515913662e-01   1.6414414414414415e+02
   1.7198962152251471e-01   1.6450450450450450e+02
   1.7203360093118597e-01   1.6486486486486487e+02
   1.7207705091925182e-01   1.6522522522522522e+02
   1.7211995902081362e-01   1.6558558558558559e+02
   1.7216231276997268e-01   1.6594594594594594e+02
   1.7220409970083042e-01   1.6630630630630631e+02
   1.7224530734748822e-01   1.6666666666666666e+02
   1.7228592324404737e-01   1.6702702702702703e+02
   1.7232593492460932e-01   1.6738738738738738e+02
   1.7236532992327538e-01   1.6774774774774775e+02
   1.7240409577414692e-01   1.6810810810810810e+02
   1.7244222001132534e-01   1.6846846846846847e+02
   1.7247969016891199e-01   1.6882882882882882e+02
   1.7251649378100820e-01   1.6918918918918919e+02
   1.7255261838171540e-01   1.6954954954954954e+02
   1.7258805150513490e-01   1.6990990990990991e+02
   1.7262278068536807e-01   1.7027027027027026e+02
   1.7265679345651633e-01   1.7063063063063063e+02
   1.7269007735268097e-01   1.7099099099099098e+02
   1.7272261990796342e-01   1.7135135135135135e+02
   1.7275440865646499e-01   1.7171171171171170e+02
   1.7278543113228712e-01   1.7207207207207207e+02
   1.7281567486953109e-01   1.7243243243243242e+02
   1.7284512740229832e-01   1.7279279279279280e+02
   1.7287377626469017e-01   1.7315315315315314e+02
   1.7290160899080798e-01   1.7351351351351352e+02
   1.7292861311475313e-01   1.7387387387387386e+02
   1.7295477617062699e-01   1.7423423423423424e+02
   1.7298008569253093e-01   1.7459459459459458e+02
   1.7300452921456630e-01   1.7495495495495496e+02
   1.7302809427083446e-01   1.7531531531531530e+02
   1.7305076839543682e-01   1.7567567567567568e+02
   1.7307253912247469e-01   1.7603603603603602e+02
   1.7309339398604948e-01   1.7639639639639640e+02
   1.7311332052026254e-01   1.7675675675675674e+02
   1.7313230625921522e-01   1.7711711711711712e+02
   1.7315033873700889e-01   1.7747747747747746e+02
   1.7316740548774492e-01   1.7783783783783784e+02
   1.7318349404552469e-01   1.7819819819819818e+02
   1.7319859194444956e-01   1.7855855855855856e+02
   1.7321268671862089e-01   1.7891891891891891e+02
   1.7322576590214003e-01   1.7927927927927928e+02
   1.7323781702910837e-01   1.7963963963963963e+02
   1.7324882763362726e-01   1.8000000000000000e+02


==> il2curve.dat <==
x_0 f(x)
# some comment line
  -1.1468312309821005e-02  -1.8000000000000000e+02
  -1.1269861715925812e-02  -1.7963963963963963e+02
  -1.1071411732619501e-02  -1.7927927927927928e+02
  -1.0872962359906745e-02  -1.7891891891891891e+02
  -1.0674513597792272e-02  -1.7855855855855856e+02
  -1.0476065446280759e-02  -1.7819819819819818e+02
  -1.0277617905376936e-02  -1.7783783783783784e+02
  -1.0079170975085471e-02  -1.7747747747747746e+02
  -9.8807246554111026e-03  -1.7711711711711712e+02
  -9.6822789463585010e-03  -1.7675675675675674e+02
  -9.4838338479323984e-03  -1.7639639639639640e+02
  -9.2853893601374630e-03  -1.7603603603603602e+02
  -9.0869454829784306e-03  -1.7567567567567568e+02
  -8.8885022164599710e-03  -1.7531531531531530e+02
  -8.6900595605868217e-03  -1.7495495495495496e+02
  -8.4916175153636458e-03  -1.7459459459459458e+02
  -8.2931760807951824e-03  -1.7423423423423424e+02
  -8.0947352568861014e-03  -1.7387387387387386e+02
  -7.8962950436411335e-03  -1.7351351351351352e+02
  -7.6978554410649510e-03  -1.7315315315315314e+02
  -7.4994164491622890e-03  -1.7279279279279280e+02
  -7.3009780679378156e-03  -1.7243243243243242e+02
  -7.1025402973962648e-03  -1.7207207207207207e+02
  -6.9041031375423100e-03  -1.7171171171171170e+02
  -6.7056665883806800e-03  -1.7135135135135135e+02
  -6.5072306499160473e-03  -1.7099099099099098e+02
  -6.3087953221531478e-03  -1.7063063063063063e+02
  -6.1103606050966486e-03  -1.7027027027027026e+02
  -5.9119264987512847e-03  -1.6990990990990991e+02
  -5.7134930031217277e-03  -1.6954954954954954e+02
  -5.5150601182127092e-03  -1.6918918918918919e+02
  -5.3166278440288988e-03  -1.6882882882882882e+02
  -5.1181961805750334e-03  -1.6846846846846847e+02
  -4.9197651278557819e-03  -1.6810810810810810e+02
  -4.7213346858758784e-03  -1.6774774774774775e+02
  -4.5229048546399919e-03  -1.6738738738738738e+02
  -4.3244756341528573e-03  -1.6702702702702703e+02
  -4.1260470244191445e-03  -1.6666666666666666e+02
  -3.9276190254435867e-03  -1.6630630630630631e+02
  -3.7291916372308559e-03  -1.6594594594594594e+02
  -3.5307648597856837e-03  -1.6558558558558559e+02
  -3.3323386931127423e-03  -1.6522522522522522e+02
  -3.1339131372167648e-03  -1.6486486486486487e+02
  -2.9354881921024208e-03  -1.6450450450450450e+02
  -2.7370638577744444e-03  -1.6414414414414415e+02
  -2.5386401342375065e-03  -1.6378378378378378e+02
  -2.3402170214963402e-03  -1.6342342342342343e+02
  -2.1417945195556162e-03  -1.6306306306306305e+02
  -1.9433726284200682e-03  -1.6270270270270271e+02
  -1.7449513480943663e-03  -1.6234234234234233e+02
  -1.5465306785832445e-03  -1.6198198198198199e+02
  -1.3481106198913726e-03  -1.6162162162162161e+02
  -1.1496911720234695e-03  -1.6126126126126124e+02
  -9.5127233498425189e-04  -1.6090090090090089e+02
  -7.5285410877839088e-04  -1.6054054054054052e+02
  -5.5443649341061971e-04  -1.6018018018018017e+02
  -3.5601948888560925e-04  -1.5981981981981980e+02
  -1.5760309520809269e-04  -1.5945945945945945e+02
   4.0812687617259188e-05  -1.5909909909909908e+02
   2.3922785958571305e-04  -1.5873873873873873e+02
   4.3764242069259824e-04  -1.5837837837837836e+02
   6.3605637093318128e-04  -1.5801801801801801e+02
   8.3446971030279164e-04  -1.5765765765765764e+02
   1.0328824387966955e-03  -1.5729729729729729e+02
   1.2312945564102230e-03  -1.5693693693693692e+02
   1.4297060631386401e-03  -1.5657657657657657e+02
   1.6281169589772765e-03  -1.5621621621621620e+02
   1.8265272314264168e-03  -1.5585585585585585e+02
   2.0249367871842359e-03  -1.5549549549549548e+02
   2.2233456504978108e-03  -1.5513513513513513e+02
   2.4217538749088507e-03  -1.5477477477477476e+02
   2.6201615139590014e-03  -1.5441441441441441e+02
   2.8185686211899723e-03  -1.5405405405405403e+02
   3.0169752501434102e-03  -1.5369369369369369e+02
   3.2153814543610243e-03  -1.5333333333333331e+02
   3.4137872873844610e-03  -1.5297297297297297e+02
   3.6121927440909765e-03  -1.5261261261261259e+02
   3.8105976464202214e-03  -1.5225225225225225e+02
   4.0090020241864066e-03  -1.5189189189189187e+02
   4.2074059309239950e-03  -1.5153153153153153e+02
   4.4058094201675155e-03  -1.5117117117117115e+02
   4.6042125454514304e-03  -1.5081081081081081e+02
   4.8026153603102674e-03  -1.5045045045045043e+02
   5.0010179182784897e-03  -1.5009009009009009e+02
   5.1994202728906248e-03  -1.4972972972972971e+02
   5.3978223737181242e-03  -1.4936936936936937e+02
   5.5962240697360732e-03  -1.4900900900900899e+02
   5.7946254090313967e-03  -1.4864864864864865e+02
   5.9930264451339248e-03  -1.4828828828828827e+02
   6.1914272315734247e-03  -1.4792792792792793e+02
   6.3898278218797247e-03  -1.4756756756756755e+02
   6.5882282695825930e-03  -1.4720720720720720e+02
   6.7866286282118587e-03  -1.4684684684684683e+02
   6.9850289512561762e-03  -1.4648648648648648e+02
   7.1834291302718227e-03  -1.4612612612612611e+02
   7.3818290668516669e-03  -1.4576576576576576e+02
   7.5802288145233251e-03  -1.4540540540540539e+02
   7.7786284268143513e-03  -1.4504504504504504e+02
   7.9770279572523618e-03  -1.4468468468468467e+02
   8.1754274593649080e-03  -1.4432432432432432e+02
   8.3738269866796070e-03  -1.4396396396396395e+02
   8.5722265927240145e-03  -1.4360360360360360e+02
   8.7706263235303814e-03  -1.4324324324324323e+02
   8.9690260220418039e-03  -1.4288288288288288e+02
   9.1674256459201540e-03  -1.4252252252252251e+02
   9.3658252486932565e-03  -1.4216216216216216e+02
   9.5642248838889981e-03  -1.4180180180180179e+02
   9.7626246050352035e-03  -1.4144144144144144e+02
   9.9610244656597579e-03  -1.4108108108108107e+02
   1.0159424519290489e-02  -1.4072072072072072e+02
   1.0357824819455283e-02  -1.4036036036036035e+02
   1.0556225391878497e-02  -1.4000000000000000e+02
   1.0754626056592333e-02  -1.3963963963963963e+02
   1.0953026814476461e-02  -1.3927927927927928e+02
   1.1151427719061524e-02  -1.3891891891891891e+02
   1.1349828823878102e-02  -1.3855855855855856e+02
   1.1548230182456837e-02  -1.3819819819819818e+02
   1.1746631848328306e-02  -1.3783783783783784e+02
   1.1945033875023152e-02  -1.3747747747747746e+02
   1.2143436316071956e-02  -1.3711711711711712e+02
   1.2341839164024444e-02  -1.3675675675675674e+02
   1.2540242241710709e-02  -1.3639639639639640e+02
   1.2738645580386013e-02  -1.3603603603603602e+02
   1.2937049233586176e-02  -1.3567567567567568e+02
   1.3135453254847078e-02  -1.3531531531531530e+02
   1.3333857697704536e-02  -1.3495495495495496e+02
   1.3532262615694433e-02  -1.3459459459459458e+02
   1.3730668062352586e-02  -1.3423423423423424e+02
   1.3929074091214879e-02  -1.3387387387387386e+02
   1.4127480648756288e-02  -1.3351351351351352e+02
   1.4325887586355878e-02  -1.3315315315315314e+02
   1.4524294952793134e-02  -1.3279279279279280e+02
   1.4722702801611660e-02  -1.3243243243243242e+02
   1.4921111186355002e-02  -1.3207207207207207e+02
   1.5119520160566762e-02  -1.3171171171171170e+02
   1.5317929777790486e-02  -1.3135135135135135e+02
   1.5516340091569776e-02  -1.3099099099099098e+02
   1.5714751155320398e-02  -1.3063063063063063e+02
   1.5913162856875249e-02  -1.3027027027027026e+02
   1.6111575101607215e-02  -1.2990990990990991e+02
   1.6309987943070106e-02  -1.2954954954954954e+02
   1.6508401434817681e-02  -1.2918918918918919e+02
   1.6706815630403757e-02  -1.2882882882882882e+02
   1.6905230583382086e-02  -1.2846846846846847e+02
   1.7103646347306482e-02  -1.2810810810810810e+02
   1.7302062975730708e-02  -1.2774774774774774e+02
   1.7500480513792511e-02  -1.2738738738738738e+02
   1.7698898802144748e-02  -1.2702702702702702e+02
   1.7897317801613865e-02  -1.2666666666666666e+02
   1.8095737565766341e-02  -1.2630630630630630e+02
   1.8294158148168666e-02  -1.2594594594594594e+02
   1.8492579602387319e-02  -1.2558558558558558e+02
   1.8691001981988788e-02  -1.2522522522522522e+02
   1.8889425340539549e-02  -1.2486486486486486e+02
   1.9087849731606092e-02  -1.2450450450450450e+02
   1.9286275179064012e-02  -1.2414414414414414e+02
   1.9484701502240246e-02  -1.2378378378378378e+02
   1.9683128704544493e-02  -1.2342342342342342e+02
   1.9881556839558424e-02  -1.2306306306306305e+02
   2.0079985960863713e-02  -1.2270270270270269e+02
   2.0278416122042026e-02  -1.2234234234234233e+02
   2.0476847376675041e-02  -1.2198198198198197e+02
   2.0675279778344425e-02  -1.2162162162162161e+02
   2.0873713380631851e-02  -1.2126126126126125e+02
   2.1072148173086828e-02  -1.2090090090090089e+02
   2.1270583979699879e-02  -1.2054054054054053e+02
   2.1469020833538133e-02  -1.2018018018018017e+02
   2.1667458788200936e-02  -1.1981981981981981e+02
   2.1865897897287642e-02  -1.1945945945945945e+02
   2.2064338214397603e-02  -1.1909909909909909e+02
   2.2262779793130173e-02  -1.1873873873873873e+02
   2.2461222687084701e-02  -1.1837837837837837e+02
   2.2659666949860539e-02  -1.1801801801801801e+02
   2.2858112523519342e-02  -1.1765765765765765e+02
   2.3056559262876010e-02  -1.1729729729729729e+02
   2.3255007217655815e-02  -1.1693693693693693e+02
   2.3453456441478275e-02  -1.1657657657657657e+02
   2.3651906987962924e-02  -1.1621621621621621e+02
   2.3850358910729282e-02  -1.1585585585585585e+02
   2.4048812263396876e-02  -1.1549549549549549e+02
   2.4247267099585239e-02  -1.1513513513513513e+02
   2.4445723472564324e-02  -1.1477477477477477e+02
   2.4644181264679002e-02  -1.1441441441441441e+02
   2.4842640386888007e-02  -1.1405405405405405e+02
   2.5041100892833540e-02  -1.1369369369369369e+02
   2.5239562836157796e-02  -1.1333333333333333e+02
   2.5438026270502977e-02  -1.1297297297297297e+02
   2.5636491249511274e-02  -1.1261261261261261e+02
   2.5834957826824892e-02  -1.1225225225225225e+02
   2.6033426056086023e-02  -1.1189189189189189e+02
   2.6231895980929083e-02  -1.1153153153153153e+02
   2.6430367438496416e-02  -1.1117117117117117e+02
   2.6628840394576497e-02  -1.1081081081081081e+02
   2.6827314902836699e-02  -1.1045045045045045e+02
   2.7025791016944391e-02  -1.1009009009009009e+02
   2.7224268790566945e-02  -1.0972972972972973e+02
   2.7422748277371727e-02  -1.0936936936936937e+02
   2.7621229531026109e-02  -1.0900900900900901e+02
   2.7819712605197465e-02  -1.0864864864864865e+02
   2.8018197520556291e-02  -1.0828828828828829e+02
   2.8216684095470873e-02  -1.0792792792792793e+02
   2.8415172337459087e-02  -1.0756756756756756e+02
   2.8613662300215986e-02  -1.0720720720720720e+02
   2.8812154037436616e-02  -1.0684684684684684e+02
   2.9010647602816027e-02  -1.0648648648648648e+02
   2.9209143050049260e-02  -1.0612612612612612e+02
   2.9407640432831367e-02  -1.0576576576576576e+02
   2.9606139804857400e-02  -1.0540540540540540e+02
   2.9804641150359169e-02  -1.0504504504504504e+02
   3.0003144295627650e-02  -1.0468468468468468e+02
   3.0201649276687916e-02  -1.0432432432432432e+02
   3.0400156147265208e-02  -1.0396396396396396e+02
   3.0598664961084755e-02  -1.0360360360360360e+02
   3.0797175771871792e-02  -1.0324324324324324e+02
   3.0995688633351552e-02  -1.0288288288288288e+02
   3.1194203599249265e-02  -1.0252252252252252e+02
   3.1392720723290170e-02  -1.0216216216216216e+02
   3.1591239939627563e-02  -1.0180180180180180e+02
   3.1789761109477392e-02  -1.0144144144144144e+02
   3.1988284284009273e-02  -1.0108108108108108e+02
   3.2186809516981128e-02  -1.0072072072072072e+02
   3.2385336862150893e-02  -1.0036036036036036e+02
   3.2583866373276503e-02  -1.0000000000000000e+02
   3.2782398104115887e-02  -9.9639639639639640e+01
   3.2980932108426973e-02  -9.9279279279279280e+01
   3.3179468438966728e-02  -9.8918918918918919e+01
   3.3378006968989057e-02  -9.8558558558558559e+01
   3.3576547618977527e-02  -9.8198198198198199e+01
   3.3775090442725274e-02  -9.7837837837837839e+01
   3.3973635494025448e-02  -9.7477477477477478e+01
   3.4172182826671206e-02  -9.7117117117117118e+01
   3.4370732494455686e-02  -9.6756756756756758e+01
   3.4569284551172044e-02  -9.6396396396396398e+01
   3.4767839050613418e-02  -9.6036036036036037e+01
   3.4966396033456609e-02  -9.5675675675675677e+01
   3.5164955331372594e-02  -9.5315315315315317e+01
   3.5363516918496110e-02  -9.4954954954954957e+01
   3.5562080848658043e-02  -9.4594594594594597e+01
   3.5760647175689282e-02  -9.4234234234234236e+01
   3.5959215953420706e-02  -9.3873873873873876e+01
   3.6157787235683206e-02  -9.3513513513513516e+01
   3.6356361076307672e-02  -9.3153153153153156e+01
   3.6554937529124983e-02  -9.2792792792792795e+01
   3.6753516608833976e-02  -9.2432432432432435e+01
   3.6952098132974488e-02  -9.2072072072072061e+01
   3.7150682115778259e-02  -9.1711711711711700e+01
   3.7349268611116433e-02  -9.1351351351351340e+01
   3.7547857672860181e-02  -9.0990990990990980e+01
   3.7746449354880640e-02  -9.0630630630630620e+01
   3.7945043711048981e-02  -9.0270270270270260e+01
   3.8143640795236342e-02  -8.9909909909909899e+01
   3.8342240661313885e-02  -8.9549549549549539e+01
   3.8540843283887641e-02  -8.9189189189189179e+01
   3.8739448494227287e-02  -8.8828828828828819e+01
   3.8938056332915263e-02  -8.8468468468468458e+01
   3.9136666853865520e-02  -8.8108108108108098e+01
   3.9335280110992021e-02  -8.7747747747747738e+01
   3.9533896158208709e-02  -8.7387387387387378e+01
   3.9732515049429554e-02  -8.7027027027027017e+01
   3.9931136838568505e-02  -8.6666666666666657e+01
   4.0129761579539514e-02  -8.6306306306306297e+01
   4.0328389192504116e-02  -8.5945945945945937e+01
   4.0527019550771572e-02  -8.5585585585585576e+01
   4.0725652707316831e-02  -8.5225225225225216e+01
   4.0924288716099183e-02  -8.4864864864864856e+01
   4.1122927631077937e-02  -8.4504504504504496e+01
   4.1321569506212387e-02  -8.4144144144144136e+01
   4.1520214395461830e-02  -8.3783783783783775e+01
   4.1718862352785560e-02  -8.3423423423423415e+01
   4.1917513429475334e-02  -8.3063063063063055e+01
   4.2116167494926367e-02  -8.2702702702702695e+01
   4.2314824486092729e-02  -8.2342342342342334e+01
   4.2513484450709980e-02  -8.1981981981981974e+01
   4.2712147436513713e-02  -8.1621621621621614e+01
   4.2910813491239506e-02  -8.1261261261261254e+01
   4.3109482662622926e-02  -8.0900900900900893e+01
   4.3308154998399559e-02  -8.0540540540540533e+01
   4.3506830546304977e-02  -8.0180180180180173e+01
   4.3705509374640017e-02  -7.9819819819819813e+01
   4.3904191711380089e-02  -7.9459459459459453e+01
   4.4102877472105041e-02  -7.9099099099099092e+01
   4.4301566484642792e-02  -7.8738738738738732e+01
   4.4500258576821244e-02  -7.8378378378378372e+01
   4.4698953576468317e-02  -7.8018018018018012e+01
   4.4897651311411921e-02  -7.7657657657657651e+01
   4.5096351609479959e-02  -7.7297297297297291e+01
   4.5295054298500344e-02  -7.6936936936936931e+01
   4.5493759382188692e-02  -7.6576576576576571e+01
   4.5692467500428713e-02  -7.6216216216216210e+01
   4.5891178551503743e-02  -7.5855855855855850e+01
   4.6089892326874465e-02  -7.5495495495495490e+01
   4.6288608618001534e-02  -7.5135135135135130e+01
   4.6487327216345631e-02  -7.4774774774774770e+01
   4.6686047913367411e-02  -7.4414414414414409e+01
   4.6884770500527542e-02  -7.4054054054054049e+01
   4.7083494769286707e-02  -7.3693693693693689e+01
   4.7282220834290262e-02  -7.3333333333333329e+01
   4.7480949232530045e-02  -7.2972972972972968e+01
   4.7679679840086545e-02  -7.2612612612612608e+01
   4.7878412507721395e-02  -7.2252252252252248e+01
   4.8077147086196245e-02  -7.1891891891891888e+01
   4.8275883426272731e-02  -7.1531531531531527e+01
   4.8474621378712508e-02  -7.1171171171171167e+01
   4.8673360794277205e-02  -7.0810810810810807e+01
   4.8872101523728478e-02  -7.0450450450450447e+01
   4.9070843852163190e-02  -7.0090090090090087e+01
   4.9269588070123153e-02  -6.9729729729729726e+01
   4.9468334028303917e-02  -6.9369369369369366e+01
   4.9667081577396709e-02  -6.9009009009009006e+01
   4.9865830568092753e-02  -6.8648648648648646e+01
   5.0064580851083271e-02  -6.8288288288288285e+01
   5.0263332277059480e-02  -6.7927927927927925e+01
   5.0462084696712602e-02  -6.7567567567567565e+01
   5.0660837980871738e-02  -6.7207207207207205e+01
   5.0859592564801923e-02  -6.6846846846846844e+01
   5.1058348568824082e-02  -6.6486486486486484e+01
   5.1257105843578211e-02  -6.6126126126126124e+01
   5.1455864239704330e-02  -6.5765765765765764e+01
   5.1654623607842426e-02  -6.5405405405405403e+01
   5.1853383798632517e-02  -6.5045045045045043e+01
   5.2052144662714614e-02  -6.4684684684684683e+01
   5.2250906050728713e-02  -6.4324324324324323e+01
   5.2449667895236841e-02  -6.3963963963963963e+01
   5.2648430698831933e-02  -6.3603603603603602e+01
   5.2847194452782950e-02  -6.3243243243243242e+01
   5.3045959007697908e-02  -6.2882882882882882e+01
   5.3244724214184823e-02  -6.2522522522522522e+01
   5.3443489922851709e-02  -6.2162162162162161e+01
   5.3642255984306574e-02  -6.1801801801801801e+01
   5.3841022249157447e-02  -6.1441441441441441e+01
   5.4039788568012330e-02  -6.1081081081081081e+01
   5.4238554977005075e-02  -6.0720720720720720e+01
   5.4437321962675464e-02  -6.0360360360360360e+01
   5.4636089428781183e-02  -6.0000000000000000e+01
   5.4834857225917487e-02  -5.9639639639639640e+01
   5.5033625204679644e-02  -5.9279279279279280e+01
   5.5232393215662909e-02  -5.8918918918918919e+01
   5.5431161109462557e-02  -5.8558558558558559e+01
   5.5629928736673835e-02  -5.8198198198198199e+01
   5.5828695947892013e-02  -5.7837837837837839e+01
   5.6027462924682775e-02  -5.7477477477477471e+01
   5.6226230053919614e-02  -5.7117117117117111e+01
   5.6424997193600591e-02  -5.6756756756756751e+01
   5.6623764194327478e-02  -5.6396396396396391e+01
   5.6822530906702008e-02  -5.6036036036036030e+01
   5.7021297181325939e-02  -5.5675675675675670e+01
   5.7220062868801026e-02  -5.5315315315315310e+01
   5.7418827819729019e-02  -5.4954954954954950e+01
   5.7617591888137157e-02  -5.4594594594594589e+01
   5.7816355432479427e-02  -5.4234234234234229e+01
   5.8015118666690610e-02  -5.3873873873873869e+01
   5.8213881441398177e-02  -5.3513513513513509e+01
   5.8412643607229614e-02  -5.3153153153153148e+01
   5.8611405014812414e-02  -5.2792792792792788e+01
   5.8810165514774047e-02  -5.2432432432432428e+01
   5.9008924957742008e-02  -5.2072072072072068e+01
   5.9207683194343781e-02  -5.1711711711711708e+01
   5.9406440116371355e-02  -5.1351351351351347e+01
   5.9605196197683986e-02  -5.0990990990990987e+01
   5.9803951499030200e-02  -5.0630630630630627e+01
   6.0002705871082446e-02  -5.0270270270270267e+01
   6.0201459164513173e-02  -4.9909909909909906e+01
   6.0400211229994817e-02  -4.9549549549549546e+01
   6.0598961918199828e-02  -4.9189189189189186e+01
   6.0797711079800656e-02  -4.8828828828828826e+01
   6.0996458565469737e-02  -4.8468468468468465e+01
   6.1195204346259531e-02  -4.8108108108108105e+01
   6.1393948928039586e-02  -4.7747747747747745e+01
   6.1592692260269956e-02  -4.7387387387387385e+01
   6.1791434193687260e-02  -4.7027027027027025e+01
   6.1990174579028105e-02  -4.6666666666666664e+01
   6.2188913267029126e-02  -4.6306306306306304e+01
   6.2387650108426930e-02  -4.5945945945945944e+01
   6.2586384953958143e-02  -4.5585585585585584e+01
   6.2785117654359374e-02  -4.5225225225225223e+01
   6.2983848301058618e-02  -4.4864864864864863e+01
   6.3182577349112465e-02  -4.4504504504504503e+01
   6.3381304678399114e-02  -4.4144144144144143e+01
   6.3580030139738522e-02  -4.3783783783783782e+01
   6.3778753583950687e-02  -4.3423423423423422e+01
   6.3977474861855579e-02  -4.3063063063063062e+01
   6.4176193824273170e-02  -4.2702702702702702e+01
   6.4374910322023457e-02  -4.2342342342342342e+01
   6.4573624205926397e-02  -4.1981981981981981e+01
   6.4772336425732838e-02  -4.1621621621621621e+01
   6.4971047750397110e-02  -4.1261261261261261e+01
   6.5169757451376903e-02  -4.0900900900900901e+01
   6.5368464797932402e-02  -4.0540540540540540e+01
   6.5567169059323749e-02  -4.0180180180180180e+01
   6.5765869504811100e-02  -3.9819819819819820e+01
   6.5964565403654613e-02  -3.9459459459459460e+01
   6.6163256025114428e-02  -3.9099099099099099e+01
   6.6361940977077982e-02  -3.8738738738738739e+01
   6.6560632416240356e-02  -3.8378378378378379e+01
   6.6759331644187306e-02  -3.8018018018018019e+01
   6.6958031672475785e-02  -3.7657657657657658e+01
   6.7156725512662732e-02  -3.7297297297297298e+01
   6.7355406176305074e-02  -3.6936936936936938e+01
   6.7554066674959765e-02  -3.6576576576576578e+01
   6.7752700020183743e-02  -3.6216216216216218e+01
   6.7951299223533934e-02  -3.5855855855855857e+01
   6.8149858836005633e-02  -3.5495495495495497e+01
   6.8348389278463151e-02  -3.5135135135135137e+01
   6.8546894270004460e-02  -3.4774774774774777e+01
   6.8745374173239088e-02  -3.4414414414414409e+01
   6.8943829350776545e-02  -3.4054054054054049e+01
   6.9142260165226344e-02  -3.3693693693693689e+01
   6.9340666979198023e-02  -3.3333333333333329e+01
   6.9539050155301069e-02  -3.2972972972972968e+01
   6.9737410056145005e-02  -3.2612612612612608e+01
   6.9935745404480693e-02  -3.2252252252252248e+01
   7.0134050762372710e-02  -3.1891891891891891e+01
   7.0332328293213897e-02  -3.1531531531531531e+01
   7.0530581007543655e-02  -3.1171171171171171e+01
   7.0728811915901427e-02  -3.0810810810810811e+01
   7.0927024028826613e-02  -3.0450450450450450e+01
   7.1125220356858643e-02  -3.0090090090090090e+01
   7.1323403910536931e-02  -2.9729729729729730e+01
   7.1521577700400921e-02  -2.9369369369369370e+01
   7.1719739267998392e-02  -2.9009009009009009e+01
   7.1917879857095357e-02  -2.8648648648648646e+01
   7.2116002068068577e-02  -2.8288288288288285e+01
   7.2314108898161381e-02  -2.7927927927927925e+01
   7.2512203344617027e-02  -2.7567567567567565e+01
   7.2710288404678844e-02  -2.7207207207207205e+01
   7.2908367075590091e-02  -2.6846846846846844e+01
   7.3106442354594084e-02  -2.6486486486486484e+01
   7.3304517238934108e-02  -2.6126126126126124e+01
   7.3502586331891995e-02  -2.5765765765765764e+01
   7.3700643434905552e-02  -2.5405405405405403e+01
   7.3898691535084896e-02  -2.5045045045045043e+01
   7.4096733624229125e-02  -2.4684684684684683e+01
   7.4294772694137354e-02  -2.4324324324324323e+01
   7.4492811736608669e-02  -2.3963963963963963e+01
   7.4690853743442184e-02  -2.3603603603603602e+01
   7.4888901706437014e-02  -2.3243243243243242e+01
   7.5086958383951616e-02  -2.2882882882882882e+01
   7.5285015654171103e-02  -2.2522522522522522e+01
   7.5483070367856023e-02  -2.2162162162162161e+01
   7.5681125466814672e-02  -2.1801801801801801e+01
   7.5879183892855320e-02  -2.1441441441441441e+01
   7.6077248587786292e-02  -2.1081081081081081e+01
   7.6275322493415829e-02  -2.0720720720720720e+01
   7.6473408551552269e-02  -2.0360360360360360e+01
   7.6671509704003868e-02  -2.0000000000000000e+01
   7.6869628520385078e-02  -1.9639639639639640e+01
   7.7067762341288468e-02  -1.9279279279279280e+01
   7.7265909132381780e-02  -1.8918918918918919e+01
   7.7464067847317339e-02  -1.8558558558558559e+01
   7.7662237439747442e-02  -1.8198198198198199e+01
   7.7860416863324414e-02  -1.7837837837837839e+01
   7.8058605071700579e-02  -1.7477477477477478e+01
   7.8256801018528235e-02  -1.7117117117117115e+01
   7.8455003657459721e-02  -1.6756756756756754e+01
   7.8653213245356388e-02  -1.6396396396396394e+01
   7.8851434947820848e-02  -1.6036036036036034e+01
   7.9049667700538631e-02  -1.5675675675675675e+01
   7.9247909487291143e-02  -1.5315315315315315e+01
   7.9446158291859734e-02  -1.4954954954954955e+01
   7.9644412098025794e-02  -1.4594594594594595e+01
   7.9842668889570700e-02  -1.4234234234234233e+01
   8.0040926650275818e-02  -1.3873873873873872e+01
   8.0239183363922523e-02  -1.3513513513513512e+01
   8.0437439123008422e-02  -1.3153153153153152e+01
   8.0635698031773298e-02  -1.2792792792792792e+01
   8.0833959849760134e-02  -1.2432432432432432e+01
   8.1032224091100336e-02  -1.2072072072072071e+01
   8.1230490269925293e-02  -1.1711711711711711e+01
   8.1428757900366397e-02  -1.1351351351351351e+01
   8.1627026496555066e-02  -1.0990990990990991e+01
   8.1825295572622692e-02  -1.0630630630630630e+01
   8.2023564642700664e-02  -1.0270270270270270e+01
   8.2221834468735752e-02  -9.9099099099099099e+00
   8.2420106162975307e-02  -9.5495495495495497e+00
   8.2618379245363277e-02  -9.1891891891891895e+00
   8.2816653229901227e-02  -8.8288288288288292e+00
   8.3014927630590749e-02  -8.4684684684684672e+00
   8.3213201961433378e-02  -8.1081081081081070e+00
   8.3411475736430707e-02  -7.7477477477477477e+00
   8.3609748469584286e-02  -7.3873873873873874e+00
   8.3808019699799743e-02  -7.0270270270270263e+00
   8.4006290694238983e-02  -6.6666666666666661e+00
   8.4204562041015604e-02  -6.3063063063063058e+00
   8.4402833254206458e-02  -5.9459459459459456e+00
   8.4601103847888409e-02  -5.5855855855855854e+00
   8.4799373336138337e-02  -5.2252252252252251e+00
   8.4997641233033105e-02  -4.8648648648648649e+00
   8.5195907052649567e-02  -4.5045045045045047e+00
   8.5394170309064599e-02  -4.1441441441441436e+00
   8.5592430670350980e-02  -3.7837837837837838e+00
   8.5790689705567275e-02  -3.4234234234234231e+00
   8.5988947571650196e-02  -3.0630630630630629e+00
   8.6187203782956953e-02  -2.7027027027027026e+00
   8.6385457853844744e-02  -2.3423423423423424e+00
   8.6583709298670763e-02  -1.9819819819819819e+00
   8.6781957631792223e-02  -1.6216216216216215e+00
   8.6980202367566303e-02  -1.2612612612612613e+00
   8.7178443020350202e-02  -9.0090090090090080e-01
   8.7376679349200514e-02  -5.4054054054054057e-01
   8.7574912352604090e-02  -1.8018018018018017e-01
   8.7773142119850253e-02   1.8018018018018017e-01
   8.7971368553570184e-02   5.4054054054054057e-01
   8.8169591556395033e-02   9.0090090090090080e-01
   8.8367811030955992e-02   1.2612612612612613e+00
   8.8566026879884213e-02   1.6216216216216215e+00
   8.8764239005810888e-02   1.9819819819819819e+00
   8.8962447311367168e-02   2.3423423423423424e+00
   8.9160650106266295e-02   2.7027027027027026e+00
   8.9358844194528497e-02   3.0630630630630629e+00
   8.9557031701488946e-02   3.4234234234234231e+00
   8.9755215029195007e-02   3.7837837837837838e+00
   8.9953396579694006e-02   4.1441441441441436e+00
   9.0151578755033296e-02   4.5045045045045047e+00
   9.0349763957260229e-02   4.8648648648648649e+00
   9.0547954588422158e-02   5.2252252252252251e+00
   9.0746153050566436e-02   5.5855855855855854e+00
   9.0944358747209852e-02   5.9459459459459456e+00
   9.1142568298908988e-02   6.3063063063063058e+00
   9.1340781465399520e-02   6.6666666666666661e+00
   9.1538998031086130e-02   7.0270270270270263e+00
   9.1737217780373456e-02   7.3873873873873874e+00
   9.1935440497666152e-02   7.7477477477477477e+00
   9.2133665967368869e-02   8.1081081081081070e+00
   9.2331893973886262e-02   8.4684684684684672e+00
   9.2530124319561730e-02   8.8288288288288292e+00
   9.2728358549356876e-02   9.1891891891891895e+00
   9.2926597146676379e-02   9.5495495495495497e+00
   9.3124839233528892e-02   9.9099099099099099e+00
   9.3323083931923081e-02   1.0270270270270270e+01
   9.3521330363867575e-02   1.0630630630630630e+01
   9.3719577651371039e-02   1.0990990990990991e+01
   9.3917824916442114e-02   1.1351351351351351e+01
   9.4116071281089467e-02   1.1711711711711711e+01
   9.4314316101562309e-02   1.2072072072072071e+01
   9.4512562162059707e-02   1.2432432432432432e+01
   9.4710809841797736e-02   1.2792792792792792e+01
   9.4909058262736906e-02   1.3153153153153152e+01
   9.5107306546837786e-02   1.3513513513513512e+01
   9.5305553816060887e-02   1.3873873873873872e+01
   9.5503799192366734e-02   1.4234234234234233e+01
   9.5702041797715895e-02   1.4594594594594595e+01
   9.5900280754068867e-02   1.4954954954954955e+01
   9.6098515819692837e-02   1.5315315315315315e+01
   9.6296749981328686e-02   1.5675675675675675e+01
   9.6494983013471702e-02   1.6036036036036034e+01
   9.6693214038704012e-02   1.6396396396396394e+01
   9.6891442179607740e-02   1.6756756756756754e+01
   9.7089666558765012e-02   1.7117117117117115e+01
   9.7287886298757953e-02   1.7477477477477478e+01
   9.7486100522168703e-02   1.7837837837837839e+01
   9.7684308351579388e-02   1.8198198198198199e+01
   9.7882510140766238e-02   1.8558558558558559e+01
   9.8080708686299867e-02   1.8918918918918919e+01
   9.8278903357086347e-02   1.9279279279279280e+01
   9.8477093276997635e-02   1.9639639639639640e+01
   9.8675277569905684e-02   2.0000000000000000e+01
   9.8873455359682408e-02   2.0360360360360360e+01
   9.9071625770199789e-02   2.0720720720720720e+01
   9.9269787925329742e-02   2.1081081081081081e+01
   9.9467940948944220e-02   2.1441441441441441e+01
   9.9666085975281440e-02   2.1801801801801801e+01
   9.9864225228628423e-02   2.2162162162162161e+01
   1.0006235786936662e-01   2.2522522522522522e+01
   1.0026048302332295e-01   2.2882882882882882e+01
   1.0045859981632427e-01   2.3243243243243242e+01
   1.0065670737419746e-01   2.3603603603603602e+01
   1.0085480482276944e-01   2.3963963963963963e+01
   1.0105289128786706e-01   2.4324324324324323e+01
   1.0125096590927352e-01   2.4684684684684683e+01
   1.0144903073182603e-01   2.5045045045045043e+01
   1.0164708708674236e-01   2.5405405405405403e+01
   1.0184513410246480e-01   2.5765765765765764e+01
   1.0204317090743560e-01   2.6126126126126124e+01
   1.0224119663009702e-01   2.6486486486486484e+01
   1.0243921039889135e-01   2.6846846846846844e+01
   1.0263721134226086e-01   2.7207207207207205e+01
   1.0283519858864780e-01   2.7567567567567565e+01
   1.0303317143893871e-01   2.7927927927927925e+01
   1.0323113256982658e-01   2.8288288288288285e+01
   1.0342908251834020e-01   2.8648648648648646e+01
   1.0362702041619139e-01   2.9009009009009009e+01
   1.0382494539509200e-01   2.9369369369369370e+01
   1.0402285658675391e-01   2.9729729729729730e+01
   1.0422075312288891e-01   3.0090090090090090e+01
   1.0441863413520888e-01   3.0450450450450450e+01
   1.0461649875542567e-01   3.0810810810810811e+01
   1.0481434663925127e-01   3.1171171171171171e+01
   1.0501218092137429e-01   3.1531531531531531e+01
   1.0521000148439207e-01   3.1891891891891891e+01
   1.0540780735754579e-01   3.2252252252252248e+01
   1.0560559757007670e-01   3.2612612612612608e+01
   1.0580337115122604e-01   3.2972972972972968e+01
   1.0600112713023500e-01   3.3333333333333329e+01
   1.0619886453634485e-01   3.3693693693693689e+01
   1.0639658239879679e-01   3.4054054054054049e+01
   1.0659428500609366e-01   3.4414414414414409e+01
   1.0679198838372107e-01   3.4774774774774777e+01
   1.0698968576104063e-01   3.5135135135135137e+01
   1.0718736810444367e-01   3.5495495495495497e+01
   1.0738502638032148e-01   3.5855855855855857e+01
   1.0758265155506540e-01   3.6216216216216218e+01
   1.0778023459506669e-01   3.6576576576576578e+01
   1.0797776646671671e-01   3.6936936936936938e+01
   1.0817523813640673e-01   3.7297297297297298e+01
   1.0837265408332215e-01   3.7657657657657658e+01
   1.0857003667804513e-01   3.8018018018018019e+01
   1.0876738134533569e-01   3.8378378378378379e+01
   1.0896468249295101e-01   3.8738738738738739e+01
   1.0916193452864831e-01   3.9099099099099099e+01
   1.0935913186018478e-01   3.9459459459459460e+01
   1.0955626889531764e-01   3.9819819819819820e+01
   1.0975334004180408e-01   4.0180180180180180e+01
   1.0995033970740130e-01   4.0540540540540540e+01
   1.1014727075660470e-01   4.0900900900900901e+01
   1.1034414180729554e-01   4.1261261261261261e+01
   1.1054095254533998e-01   4.1621621621621621e+01
   1.1073770261625809e-01   4.1981981981981981e+01
   1.1093439166556990e-01   4.2342342342342342e+01
   1.1113101933879549e-01   4.2702702702702702e+01
   1.1132758528145489e-01   4.3063063063063062e+01
   1.1152408913906818e-01   4.3423423423423422e+01
   1.1172053056116807e-01   4.3783783783783782e+01
   1.1191691050721543e-01   4.4144144144144143e+01
   1.1211322967770596e-01   4.4504504504504503e+01
   1.1230948772503853e-01   4.4864864864864863e+01
   1.1250568430161205e-01   4.5225225225225223e+01
   1.1270181905982542e-01   4.5585585585585584e+01
   1.1289789165207752e-01   4.5945945945945944e+01
   1.1309390173076725e-01   4.6306306306306304e+01
   1.1328984894829351e-01   4.6666666666666664e+01
   1.1348573298671630e-01   4.7027027027027025e+01
   1.1368155498298056e-01   4.7387387387387385e+01
   1.1387731542245745e-01   4.7747747747747745e+01
   1.1407301396442653e-01   4.8108108108108105e+01
   1.1426865026816733e-01   4.8468468468468465e+01
   1.1446422399295945e-01   4.8828828828828826e+01
   1.1465973479808245e-01   4.9189189189189186e+01
   1.1485518234281589e-01   4.9549549549549546e+01
   1.1505056628643932e-01   4.9909909909909906e+01
   1.1524588635208113e-01   5.0270270270270267e+01
   1.1544114377312961e-01   5.0630630630630627e+01
   1.1563633889199686e-01   5.0990990990990987e+01
   1.1583147137483957e-01   5.1351351351351347e+01
   1.1602654088781444e-01   5.1711711711711708e+01
   1.1622154709707819e-01   5.2072072072072068e+01
   1.1641648966878750e-01   5.2432432432432428e+01
   1.1661136826909906e-01   5.2792792792792788e+01
   1.1680618256416957e-01   5.3153153153153148e+01
   1.1700093387614642e-01   5.3513513513513509e+01
   1.1719564692982480e-01   5.3873873873873869e+01
   1.1739031966870270e-01   5.4234234234234229e+01
   1.1758493847088296e-01   5.4594594594594589e+01
   1.1777948971446840e-01   5.4954954954954950e+01
   1.1797395977756189e-01   5.5315315315315310e+01
   1.1816833503826626e-01   5.5675675675675670e+01
   1.1836260187468435e-01   5.6036036036036030e+01
   1.1855674666491900e-01   5.6396396396396391e+01
   1.1875076998006197e-01   5.6756756756756751e+01
   1.1894484969768303e-01   5.7117117117117111e+01
   1.1913897513437181e-01   5.7477477477477471e+01
   1.1933305841547866e-01   5.7837837837837839e+01
   1.1952701166635391e-01   5.8198198198198199e+01
   1.1972074701234789e-01   5.8558558558558559e+01
   1.1991417657881098e-01   5.8918918918918919e+01
   1.2010721249109350e-01   5.9279279279279280e+01
   1.2029976687454580e-01   5.9639639639639640e+01
   1.2049175963950154e-01   6.0000000000000000e+01
   1.2068326790248486e-01   6.0360360360360360e+01
   1.2087436125357531e-01   6.0720720720720720e+01
   1.2106507223772582e-01   6.1081081081081081e+01
   1.2125543339988933e-01   6.1441441441441441e+01
   1.2144547728501874e-01   6.1801801801801801e+01
   1.2163523643806701e-01   6.2162162162162161e+01
   1.2182474340398705e-01   6.2522522522522522e+01
   1.2201403072773179e-01   6.2882882882882882e+01
   1.2220312928436296e-01   6.3243243243243242e+01
   1.2239191854544969e-01   6.3603603603603602e+01
   1.2258034686751555e-01   6.3963963963963963e+01
   1.2276846891489848e-01   6.4324324324324323e+01
   1.2295633935193635e-01   6.4684684684684683e+01
   1.2314401284296708e-01   6.5045045045045043e+01
   1.2333154405232856e-01   6.5405405405405403e+01
   1.2351898764435870e-01   6.5765765765765764e+01
   1.2370639828339539e-01   6.6126126126126124e+01
   1.2389383063377654e-01   6.6486486486486484e+01
   1.2408123426256998e-01   6.6846846846846844e+01
   1.2426845717478659e-01   6.7207207207207205e+01
   1.2445553948828063e-01   6.7567567567567565e+01
   1.2464252622412425e-01   6.7927927927927925e+01
   1.2482946240338960e-01   6.8288288288288285e+01
   1.2501639304714884e-01   6.8648648648648646e+01
   1.2520336317647415e-01   6.9009009009009006e+01
   1.2539041781243765e-01   6.9369369369369366e+01
   1.2557760197611148e-01   6.9729729729729726e+01
   1.2576494765459514e-01   7.0090090090090087e+01
   1.2595239746046127e-01   7.0450450450450447e+01
   1.2613992658051876e-01   7.0810810810810807e+01
   1.2632752156700458e-01   7.1171171171171167e+01
   1.2651516897215576e-01   7.1531531531531527e+01
   1.2670285534820921e-01   7.1891891891891888e+01
   1.2689056724740197e-01   7.2252252252252248e+01
   1.2707829122197098e-01   7.2612612612612608e+01
   1.2726601382415326e-01   7.2972972972972968e+01
   1.2745372450229028e-01   7.3333333333333329e+01
   1.2764150931600046e-01   7.3693693693693689e+01
   1.2782938497043553e-01   7.4054054054054049e+01
   1.2801731226426796e-01   7.4414414414414409e+01
   1.2820525199617025e-01   7.4774774774774770e+01
   1.2839316496481484e-01   7.5135135135135130e+01
   1.2858101196887420e-01   7.5495495495495490e+01
   1.2876875380702085e-01   7.5855855855855850e+01
   1.2895635127792721e-01   7.6216216216216210e+01
   1.2914376518026577e-01   7.6576576576576571e+01
   1.2933105259714375e-01   7.6936936936936931e+01
   1.2951831841881639e-01   7.7297297297297291e+01
   1.2970552603618082e-01   7.7657657657657651e+01
   1.2989263748615068e-01   7.8018018018018012e+01
   1.3007961480563957e-01   7.8378378378378372e+01
   1.3026642003156108e-01   7.8738738738738732e+01
   1.3045301520082875e-01   7.9099099099099092e+01
   1.3063936235035623e-01   7.9459459459459453e+01
   1.3082542351705709e-01   7.9819819819819813e+01
   1.3101119607053147e-01   8.0180180180180173e+01
   1.3119681791644064e-01   8.0540540540540533e+01
   1.3138227743388065e-01   8.0900900900900893e+01
   1.3156753939740296e-01   8.1261261261261254e+01
   1.3175256858155895e-01   8.1621621621621614e+01
   1.3193732976090009e-01   8.1981981981981974e+01
   1.3212178770997782e-01   8.2342342342342334e+01
   1.3230590720334351e-01   8.2702702702702695e+01
   1.3248965301554863e-01   8.3063063063063055e+01
   1.3267299282767778e-01   8.3423423423423415e+01
   1.3285620821657770e-01   8.3783783783783775e+01
   1.3303940285514726e-01   8.4144144144144136e+01
   1.3322243419965205e-01   8.4504504504504496e+01
   1.3340515970635777e-01   8.4864864864864856e+01
   1.3358743683153007e-01   8.5225225225225216e+01
   1.3376912303143459e-01   8.5585585585585576e+01
   1.3395007576233703e-01   8.5945945945945937e+01
   1.3413015248050297e-01   8.6306306306306297e+01
   1.3430921064219814e-01   8.6666666666666657e+01
   1.3448722522362430e-01   8.7027027027027017e+01
   1.3466478711228430e-01   8.7387387387387378e+01
   1.3484188280989651e-01   8.7747747747747738e+01
   1.3501837213823750e-01   8.8108108108108098e+01
   1.3519411491908384e-01   8.8468468468468458e+01
   1.3536897097421219e-01   8.8828828828828819e+01
   1.3554280012539904e-01   8.9189189189189179e+01
   1.3571546219442107e-01   8.9549549549549539e+01
   1.3588681700305486e-01   8.9909909909909899e+01
   1.3605672437307695e-01   9.0270270270270260e+01
   1.3622500213377620e-01   9.0630630630630620e+01
   1.3639138611658685e-01   9.0990990990990980e+01
   1.3655609542437105e-01   9.1351351351351340e+01
   1.3671942070037982e-01   9.1711711711711700e+01
   1.3688165258786425e-01   9.2072072072072061e+01
   1.3704308173007543e-01   9.2432432432432435e+01
   1.3720399877026437e-01   9.2792792792792795e+01
   1.3736469435168217e-01   9.3153153153153156e+01
   1.3752545911757985e-01   9.3513513513513516e+01
   1.3768658371120851e-01   9.3873873873873876e+01
   1.3784835877581922e-01   9.4234234234234236e+01
   1.3801065639487325e-01   9.4594594594594597e+01
   1.3817261897816871e-01   9.4954954954954957e+01
   1.3833432317909972e-01   9.5315315315315317e+01
   1.3849589660920081e-01   9.5675675675675677e+01
   1.3865746688000638e-01   9.6036036036036037e+01
   1.3881916160305097e-01   9.6396396396396398e+01
   1.3898110838986902e-01   9.6756756756756758e+01
   1.3914343485199498e-01   9.7117117117117118e+01
   1.3930626860096337e-01   9.7477477477477478e+01
   1.3946973724830861e-01   9.7837837837837839e+01
   1.3963396840556519e-01   9.8198198198198199e+01
   1.3979899895168313e-01   9.8558558558558559e+01
   1.3996471590065018e-01   9.8918918918918919e+01
   1.4013102693268503e-01   9.9279279279279280e+01
   1.4029783974002050e-01   9.9639639639639640e+01
   1.4046506201488931e-01   1.0000000000000000e+02
   1.4063260144952430e-01   1.0036036036036036e+02
   1.4080036573615823e-01   1.0072072072072072e+02
   1.4096826256702388e-01   1.0108108108108108e+02
   1.4113619963435403e-01   1.0144144144144144e+02
   1.4130408463038147e-01   1.0180180180180180e+02
   1.4147190418291028e-01   1.0216216216216216e+02
   1.4163998758138069e-01   1.0252252252252252e+02
   1.4180832905737112e-01   1.0288288288288288e+02
   1.4197686506185109e-01   1.0324324324324324e+02
   1.4214553204579020e-01   1.0360360360360360e+02
   1.4231426646015802e-01   1.0396396396396396e+02
   1.4248300475592410e-01   1.0432432432432432e+02
   1.4265168338405804e-01   1.0468468468468468e+02
   1.4282023879552941e-01   1.0504504504504504e+02
   1.4298860744130773e-01   1.0540540540540540e+02
   1.4315673243506641e-01   1.0576576576576576e+02
   1.4332483017249398e-01   1.0612612612612612e+02
   1.4349298641865346e-01   1.0648648648648648e+02
   1.4366113975213396e-01   1.0684684684684684e+02
   1.4382922875152454e-01   1.0720720720720720e+02
   1.4399719199541439e-01   1.0756756756756756e+02
   1.4416496806239260e-01   1.0792792792792793e+02
   1.4433249553104827e-01   1.0828828828828829e+02
   1.4449971297997052e-01   1.0864864864864865e+02
   1.4466655898774849e-01   1.0900900900900901e+02
   1.4483297213297128e-01   1.0936936936936937e+02
   1.4499901814611182e-01   1.0972972972972973e+02
   1.4516493533997527e-01   1.1009009009009009e+02
   1.4533067484280124e-01   1.1045045045045045e+02
   1.4549617519668367e-01   1.1081081081081081e+02
   1.4566137494371659e-01   1.1117117117117117e+02
   1.4582621262599393e-01   1.1153153153153153e+02
   1.4599062678560976e-01   1.1189189189189189e+02
   1.4615455596465798e-01   1.1225225225225225e+02
   1.4631793870523260e-01   1.1261261261261261e+02
   1.4648071354942763e-01   1.1297297297297297e+02
   1.4664282390801031e-01   1.1333333333333333e+02
   1.4680447551878109e-01   1.1369369369369369e+02
   1.4696576971300204e-01   1.1405405405405405e+02
   1.4712665852128468e-01   1.1441441441441441e+02
   1.4728709397424050e-01   1.1477477477477477e+02
   1.4744702810248103e-01   1.1513513513513513e+02
   1.4760641293661772e-01   1.1549549549549549e+02
   1.4776520050726211e-01   1.1585585585585585e+02
   1.4792334284502567e-01   1.1621621621621621e+02
   1.4808079198051993e-01   1.1657657657657657e+02
   1.4823749994435637e-01   1.1693693693693693e+02
   1.4839341874690667e-01   1.1729729729729729e+02
   1.4854852532156573e-01   1.1765765765765765e+02
   1.4870286785390877e-01   1.1801801801801801e+02
   1.4885650669394393e-01   1.1837837837837837e+02
   1.4900950219167944e-01   1.1873873873873873e+02
   1.4916191469712342e-01   1.1909909909909909e+02
   1.4931380456028409e-01   1.1945945945945945e+02
   1.4946523213116961e-01   1.1981981981981981e+02
   1.4961625775978818e-01   1.2018018018018017e+02
   1.4976694179614794e-01   1.2054054054054053e+02
   1.4991734459025710e-01   1.2090090090090089e+02
   1.5006752649212382e-01   1.2126126126126125e+02
   1.5021743197785567e-01   1.2162162162162161e+02
   1.5036680997358581e-01   1.2198198198198197e+02
   1.5051570183233645e-01   1.2234234234234233e+02
   1.5066416588424253e-01   1.2270270270270269e+02
   1.5081226045943907e-01   1.2306306306306305e+02
   1.5096004388806114e-01   1.2342342342342342e+02
   1.5110757450024373e-01   1.2378378378378378e+02
   1.5125491062612187e-01   1.2414414414414414e+02
   1.5140211059583056e-01   1.2450450450450450e+02
   1.5154923273950480e-01   1.2486486486486486e+02
   1.5169633538727967e-01   1.2522522522522522e+02
   1.5184347686929012e-01   1.2558558558558558e+02
   1.5199063975448149e-01   1.2594594594594594e+02
   1.5213773398450522e-01   1.2630630630630630e+02
   1.5228474056154701e-01   1.2666666666666666e+02
   1.5243164091628478e-01   1.2702702702702702e+02
   1.5257841647939654e-01   1.2738738738738738e+02
   1.5272504868156023e-01   1.2774774774774774e+02
   1.5287151895345377e-01   1.2810810810810810e+02
   1.5301780872575516e-01   1.2846846846846847e+02
   1.5316389942914233e-01   1.2882882882882882e+02
   1.5330977249429323e-01   1.2918918918918919e+02
   1.5345540935188584e-01   1.2954954954954954e+02
   1.5360079143481664e-01   1.2990990990990991e+02
   1.5374597590307981e-01   1.3027027027027026e+02
   1.5389101906369906e-01   1.3063063063063063e+02
   1.5403590350089755e-01   1.3099099099099098e+02
   1.5418061179889833e-01   1.3135135135135135e+02
   1.5432512654192457e-01   1.3171171171171170e+02
   1.5446943031419941e-01   1.3207207207207207e+02
   1.5461350569994592e-01   1.3243243243243242e+02
   1.5475733528338725e-01   1.3279279279279280e+02
   1.5490090164874654e-01   1.3315315315315314e+02
   1.5504418738024692e-01   1.3351351351351352e+02
   1.5518717506211144e-01   1.3387387387387386e+02
   1.5532984727856330e-01   1.3423423423423424e+02
   1.5547219382282904e-01   1.3459459459459458e+02
   1.5561422892650359e-01   1.3495495495495496e+02
   1.5575597010357323e-01   1.3531531531531530e+02
   1.5589743482871546e-01   1.3567567567567568e+02
   1.5603864057660763e-01   1.3603603603603602e+02
   1.5617960482192725e-01   1.3639639639639640e+02
   1.5632034503935166e-01   1.3675675675675674e+02
   1.5646087870355835e-01   1.3711711711711712e+02
   1.5660122328922468e-01   1.3747747747747746e+02
   1.5674139627102815e-01   1.3783783783783784e+02
   1.5688141512364612e-01   1.3819819819819818e+02
   1.5702129732175601e-01   1.3855855855855856e+02
   1.5716106203086511e-01   1.3891891891891891e+02
   1.5730072240994780e-01   1.3927927927927928e+02
   1.5744026093776667e-01   1.3963963963963963e+02
   1.5757965684904807e-01   1.4000000000000000e+02
   1.5771888937851830e-01   1.4036036036036035e+02
   1.5785793776090370e-01   1.4072072072072072e+02
   1.5799678123093056e-01   1.4108108108108107e+02
   1.5813539902332521e-01   1.4144144144144144e+02
   1.5827377037281395e-01   1.4180180180180179e+02
   1.5841187451412311e-01   1.4216216216216216e+02
   1.5854969068197899e-01   1.4252252252252251e+02
   1.5868719811110793e-01   1.4288288288288288e+02
   1.5882437603623623e-01   1.4324324324324323e+02
   1.5896142991731202e-01   1.4360360360360360e+02
   1.5909859967023926e-01   1.4396396396396395e+02
   1.5923577748119361e-01   1.4432432432432432e+02
   1.5937285334198059e-01   1.4468468468468467e+02
   1.5950971724440580e-01   1.4504504504504504e+02
   1.5964625918027478e-01   1.4540540540540539e+02
   1.5978236914139310e-01   1.4576576576576576e+02
   1.5991793711956631e-01   1.4612612612612611e+02
   1.6005285310660003e-01   1.4648648648648648e+02
   1.6018700709429975e-01   1.4684684684684683e+02
   1.6032028907447110e-01   1.4720720720720720e+02
   1.6045258903891960e-01   1.4756756756756755e+02
   1.6058379708780238e-01   1.4792792792792793e+02
   1.6071429385262034e-01   1.4828828828828827e+02
   1.6084444847222479e-01   1.4864864864864865e+02
   1.6097417613304152e-01   1.4900900900900899e+02
   1.6110339202149634e-01   1.4936936936936937e+02
   1.6123201132401510e-01   1.4972972972972971e+02
   1.6135994922702362e-01   1.5009009009009009e+02
   1.6148712091694770e-01   1.5045045045045043e+02
   1.6161344158021315e-01   1.5081081081081081e+02
   1.6173882640324583e-01   1.5117117117117115e+02
   1.6186319057247150e-01   1.5153153153153153e+02
   1.6198644927431605e-01   1.5189189189189187e+02
   1.6210851769520523e-01   1.5225225225225225e+02
   1.6222931102156493e-01   1.5261261261261259e+02
   1.6234875058852233e-01   1.5297297297297297e+02
   1.6246702463601614e-01   1.5333333333333331e+02
   1.6258428521907825e-01   1.5369369369369369e+02
   1.6270057182023448e-01   1.5405405405405403e+02
   1.6281592392201080e-01   1.5441441441441441e+02
   1.6293038100693305e-01   1.5477477477477476e+02
   1.6304398255752720e-01   1.5513513513513513e+02
   1.6315676805631910e-01   1.5549549549549548e+02
   1.6326877698583467e-01   1.5585585585585585e+02
   1.6338004882859983e-01   1.5621621621621620e+02
   1.6349062306714046e-01   1.5657657657657657e+02
   1.6360053918398246e-01   1.5693693693693692e+02
   1.6370983666165176e-01   1.5729729729729729e+02
   1.6381855498267422e-01   1.5765765765765764e+02
   1.6392673362957577e-01   1.5801801801801801e+02
   1.6403441208488231e-01   1.5837837837837836e+02
   1.6414161282728024e-01   1.5873873873873873e+02
   1.6424829440271205e-01   1.5909909909909908e+02
   1.6435444548153666e-01   1.5945945945945945e+02
   1.6446005898196117e-01   1.5981981981981980e+02
   1.6456512782219276e-01   1.6018018018018017e+02
   1.6466964492043853e-01   1.6054054054054052e+02
   1.6477360319490567e-01   1.6090090090090089e+02
   1.6487699556380128e-01   1.6126126126126124e+02
   1.6497981494533251e-01   1.6162162162162161e+02
   1.6508205425770650e-01   1.6198198198198199e+02
   1.6518370641913038e-01   1.6234234234234233e+02
   1.6528476434781128e-01   1.6270270270270271e+02
   1.6538522096195638e-01   1.6306306306306305e+02
   1.6548506917977279e-01   1.6342342342342343e+02
   1.6558430191946766e-01   1.6378378378378378e+02
   1.6568291209924810e-01   1.6414414414414415e+02
   1.6578089263732129e-01   1.6450450450450450e+02
   1.6587832288051169e-01   1.6486486486486487e+02
   1.6597550946524470e-01   1.6522522522522522e+02
   1.6607243418776363e-01   1.6558558558558559e+02
   1.6616904463652224e-01   1.6594594594594594e+02
   1.6626528839997445e-01   1.6630630630630631e+02
   1.6636111306657400e-01   1.6666666666666666e+02
   1.6645646622477481e-01   1.6702702702702703e+02
   1.6655129546303063e-01   1.6738738738738738e+02
   1.6664554836979537e-01   1.6774774774774775e+02
   1.6673917253352280e-01   1.6810810810810810e+02
   1.6683211554266678e-01   1.6846846846846847e+02
   1.6692432498568113e-01   1.6882882882882882e+02
   1.6701574845101971e-01   1.6918918918918919e+02
   1.6710633352713630e-01   1.6954954954954954e+02
   1.6719602780248480e-01   1.6990990990990991e+02
   1.6728477886551898e-01   1.7027027027027026e+02
   1.6737253430469273e-01   1.7063063063063063e+02
   1.6745924170845983e-01   1.7099099099099098e+02
   1.6754484866527414e-01   1.7135135135135135e+02
   1.6762948298804575e-01   1.7171171171171170e+02
   1.6771351656201716e-01   1.7207207207207207e+02
   1.6779695797270897e-01   1.7243243243243242e+02
   1.6787980163825314e-01   1.7279279279279280e+02
   1.6796204197678155e-01   1.7315315315315314e+02
   1.6804367340642615e-01   1.7351351351351352e+02
   1.6812469034531879e-01   1.7387387387387386e+02
   1.6820508721159139e-01   1.7423423423423424e+02
   1.6828485842337587e-01   1.7459459459459458e+02
   1.6836399839880414e-01   1.7495495495495496e+02
   1.6844250155600810e-01   1.7531531531531530e+02
   1.6852036231311965e-01   1.7567567567567568e+02
   1.6859757508827070e-01   1.7603603603603602e+02
   1.6867413429959316e-01   1.7639639639639640e+02
   1.6875003436521893e-01   1.7675675675675674e+02
   1.6882526970327993e-01   1.7711711711711712e+02
   1.6889983473190803e-01   1.7747747747747746e+02
   1.6897372386923518e-01   1.7783783783783784e+02
   1.6904693153339326e-01   1.7819819819819818e+02
   1.6911945214251420e-01   1.7855855855855856e+02
   1.6919128011472986e-01   1.7891891891891891e+02
   1.6926240986817220e-01   1.7927927927927928e+02
   1.6933287100701694e-01   1.7963963963963963e+02
   1.6940309199298889e-01   1.8000000000000000e+02


==> li1curve.dat <==
x_0 f(x)
# some comment line
  -1.8000000000000000e+02   6.0586958241878068e-03
  -1.7963963963963963e+02   6.2570965397817863e-03
  -1.7927927927927928e+02   6.4554970769605466e-03
  -1.7891891891891891e+02   6.6538974892539158e-03
  -1.7855855855855856e+02   6.8522978301916622e-03
  -1.7819819819819818e+02   7.0506981343831819e-03
  -1.7783783783783784e+02   7.2490982272276757e-03
  -1.7747747747747746e+02   7.4474980953536767e-03
  -1.7711711711711712e+02   7.6458977922887394e-03
  -1.7675675675675674e+02   7.8442973715604786e-03
  -1.7639639639639640e+02   8.0426968866964474e-03
  -1.7603603603603602e+02   8.2410963912242646e-03
  -1.7567567567567568e+02   8.4394959386714808e-03
  -1.7531531531531530e+02   8.6378955825657123e-03
  -1.7495495495495496e+02   8.8362953290348142e-03
  -1.7459459459459458e+02   9.0346949969166753e-03
  -1.7423423423423424e+02   9.2330946078827986e-03
  -1.7387387387387386e+02   9.4314942154610729e-03
  -1.7351351351351352e+02   9.6298938731793245e-03
  -1.7315315315315314e+02   9.8282936345654368e-03
  -1.7279279279279280e+02   1.0026693553147238e-02
  -1.7243243243243242e+02   1.0225093682452613e-02
  -1.7207207207207207e+02   1.0423494076009386e-02
  -1.7171171171171170e+02   1.0621894698610827e-02
  -1.7135135135135135e+02   1.0820295388236582e-02
  -1.7099099099099098e+02   1.1018696188750942e-02
  -1.7063063063063063e+02   1.1217097153684486e-02
  -1.7027027027027026e+02   1.1415498336567853e-02
  -1.6990990990990991e+02   1.1613899790931626e-02
  -1.6954954954954954e+02   1.1812301570306445e-02
  -1.6918918918918919e+02   1.2010703728222889e-02
  -1.6882882882882882e+02   1.2209106318211602e-02
  -1.6846846846846847e+02   1.2407509250854454e-02
  -1.6810810810810810e+02   1.2605912408998981e-02
  -1.6774774774774775e+02   1.2804315845852529e-02
  -1.6738738738738738e+02   1.3002719614950980e-02
  -1.6702702702702703e+02   1.3201123769830153e-02
  -1.6666666666666666e+02   1.3399528364025928e-02
  -1.6630630630630631e+02   1.3597933451074124e-02
  -1.6594594594594594e+02   1.3796339084510622e-02
  -1.6558558558558559e+02   1.3994745314011646e-02
  -1.6522522522522522e+02   1.4193151994608751e-02
  -1.6486486486486487e+02   1.4391559068222514e-02
  -1.6450450450450450e+02   1.4589966588396548e-02
  -1.6414414414414415e+02   1.4788374608674390e-02
  -1.6378378378378378e+02   1.4986783182599649e-02
  -1.6342342342342343e+02   1.5185192363715867e-02
  -1.6306306306306305e+02   1.5383602205566650e-02
  -1.6270270270270271e+02   1.5582012761695539e-02
  -1.6234234234234233e+02   1.5780424065351836e-02
  -1.6198198198198199e+02   1.5978835940765334e-02
  -1.6162162162162161e+02   1.6177248377081930e-02
  -1.6126126126126124e+02   1.6375661427855390e-02
  -1.6090090090090089e+02   1.6574075146639479e-02
  -1.6054054054054052e+02   1.6772489586988019e-02
  -1.6018018018018017e+02   1.6970904802454764e-02
  -1.5981981981981980e+02   1.7169320846593526e-02
  -1.5945945945945945e+02   1.7367737772958060e-02
  -1.5909909909909908e+02   1.7566155585417281e-02
  -1.5873873873873873e+02   1.7764574103213721e-02
  -1.5837837837837836e+02   1.7962993349857209e-02
  -1.5801801801801801e+02   1.8161413378914196e-02
  -1.5765765765765764e+02   1.8359834243951198e-02
  -1.5729729729729729e+02   1.8558255998534667e-02
  -1.5693693693693692e+02   1.8756678696231120e-02
  -1.5657657657657657e+02   1.8955102390607003e-02
  -1.5621621621621620e+02   1.9153527135228839e-02
  -1.5585585585585585e+02   1.9351952891561629e-02
  -1.5549549549549548e+02   1.9550379499790979e-02
  -1.5513513513513513e+02   1.9748807004883507e-02
  -1.5477477477477476e+02   1.9947235460420917e-02
  -1.5441441441441441e+02   2.0145664919984846e-02
  -1.5405405405405403e+02   2.0344095437156998e-02
  -1.5369369369369369e+02   2.0542527065519012e-02
  -1.5333333333333331e+02   2.0740959858652597e-02
  -1.5297297297297297e+02   2.0939393870139388e-02
  -1.5261261261261259e+02   2.1137829005929244e-02
  -1.5225225225225225e+02   2.1336265153232500e-02
  -1.5189189189189187e+02   2.1534702365502003e-02
  -1.5153153153153153e+02   2.1733140696337076e-02
  -1.5117117117117115e+02   2.1931580199337102e-02
  -1.5081081081081081e+02   2.2130020928101398e-02
  -1.5045045045045043e+02   2.2328462936229351e-02
  -1.5009009009009009e+02   2.2526906277320277e-02
  -1.4972972972972971e+02   2.2725351000240812e-02
  -1.4936936936936937e+02   2.2923796956406541e-02
  -1.4900900900900899e+02   2.3122244092123604e-02
  -1.4864864864864865e+02   2.3320692461011497e-02
  -1.4828828828828827e+02   2.3519142116689772e-02
  -1.4792792792792793e+02   2.3717593112777928e-02
  -1.4756756756756755e+02   2.3916045502895521e-02
  -1.4720720720720720e+02   2.4114499340662048e-02
  -1.4684684684684683e+02   2.4312954679697064e-02
  -1.4648648648648648e+02   2.4511411551146833e-02
  -1.4612612612612611e+02   2.4709869777574806e-02
  -1.4576576576576576e+02   2.4908329351852308e-02
  -1.4540540540540539e+02   2.5106790327621562e-02
  -1.4504504504504504e+02   2.5305252758524743e-02
  -1.4468468468468467e+02   2.5503716698204074e-02
  -1.4432432432432432e+02   2.5702182200301724e-02
  -1.4396396396396395e+02   2.5900649318459923e-02
  -1.4360360360360360e+02   2.6099118106320835e-02
  -1.4324324324324323e+02   2.6297588564040991e-02
  -1.4288288288288288e+02   2.6496060511664206e-02
  -1.4252252252252251e+02   2.6694533975563733e-02
  -1.4216216216216216e+02   2.6893009009406908e-02
  -1.4180180180180179e+02   2.7091485666861138e-02
  -1.4144144144144144e+02   2.7289964001593756e-02
  -1.4108108108108107e+02   2.7488444067272168e-02
  -1.4072072072072072e+02   2.7686925917563710e-02
  -1.4036036036036035e+02   2.7885409606135787e-02
  -1.4000000000000000e+02   2.8083895088749523e-02
  -1.3963963963963963e+02   2.8282382209509477e-02
  -1.3927927927927928e+02   2.8480871015115761e-02
  -1.3891891891891891e+02   2.8679361559263452e-02
  -1.3855855855855856e+02   2.8877853895647565e-02
  -1.3819819819819818e+02   2.9076348077963176e-02
  -1.3783783783783784e+02   2.9274844159905309e-02
  -1.3747747747747746e+02   2.9473342195169037e-02
  -1.3711711711711712e+02   2.9671842237449376e-02
  -1.3675675675675674e+02   2.9870344184552103e-02
  -1.3639639639639640e+02   3.0068847931507197e-02
  -1.3603603603603602e+02   3.0267353532036797e-02
  -1.3567567567567568e+02   3.0465861039866100e-02
  -1.3531531531531530e+02   3.0664370508720375e-02
  -1.3495495495495496e+02   3.0862881992324821e-02
  -1.3459459459459458e+02   3.1061395544404704e-02
  -1.3423423423423424e+02   3.1259911218685224e-02
  -1.3387387387387386e+02   3.1458429062424235e-02
  -1.3351351351351352e+02   3.1656948921140994e-02
  -1.3315315315315314e+02   3.1855470748575400e-02
  -1.3279279279279280e+02   3.2053994598485361e-02
  -1.3243243243243242e+02   3.2252520524628833e-02
  -1.3207207207207207e+02   3.2451048580763725e-02
  -1.3171171171171170e+02   3.2649578820647999e-02
  -1.3135135135135135e+02   3.2848111298039544e-02
  -1.3099099099099098e+02   3.3046646066696335e-02
  -1.3063063063063063e+02   3.3245183153821065e-02
  -1.3027027027027026e+02   3.3443722379582347e-02
  -1.2990990990990991e+02   3.3642263743114922e-02
  -1.2954954954954954e+02   3.3840807298211976e-02
  -1.2918918918918919e+02   3.4039353098666625e-02
  -1.2882882882882882e+02   3.4237901198272039e-02
  -1.2846846846846847e+02   3.4436451650821348e-02
  -1.2810810810810810e+02   3.4635004510107717e-02
  -1.2774774774774774e+02   3.4833559829924282e-02
  -1.2738738738738738e+02   3.5032117603611204e-02
  -1.2702702702702702e+02   3.5230677653279745e-02
  -1.2666666666666666e+02   3.5429240009973481e-02
  -1.2630630630630630e+02   3.5627804727523305e-02
  -1.2594594594594594e+02   3.5826371859760099e-02
  -1.2558558558558558e+02   3.6024941460514756e-02
  -1.2522522522522522e+02   3.6223513583618153e-02
  -1.2486486486486486e+02   3.6422088282901180e-02
  -1.2450450450450450e+02   3.6620665612194722e-02
  -1.2414414414414414e+02   3.6819245516963167e-02
  -1.2378378378378378e+02   3.7017827848940497e-02
  -1.2342342342342342e+02   3.7216412657412087e-02
  -1.2306306306306305e+02   3.7414999996249088e-02
  -1.2270270270270269e+02   3.7613589919322642e-02
  -1.2234234234234233e+02   3.7812182480503921e-02
  -1.2198198198198197e+02   3.8010777733664063e-02
  -1.2162162162162161e+02   3.8209375732674231e-02
  -1.2126126126126125e+02   3.8407976531151335e-02
  -1.2090090090090089e+02   3.8606580013208172e-02
  -1.2054054054054053e+02   3.8805186087544546e-02
  -1.2018018018018017e+02   3.9003794808074407e-02
  -1.1981981981981981e+02   3.9202406228711725e-02
  -1.1945945945945945e+02   3.9401020403370436e-02
  -1.1909909909909909e+02   3.9599637385964510e-02
  -1.1873873873873873e+02   3.9798257230407905e-02
  -1.1837837837837837e+02   3.9996879990614562e-02
  -1.1801801801801801e+02   4.0195505710485635e-02
  -1.1765765765765765e+02   4.0394134226811658e-02
  -1.1729729729729729e+02   4.0592765505316354e-02
  -1.1693693693693693e+02   4.0791399599959019e-02
  -1.1657657657657657e+02   4.0990036564698962e-02
  -1.1621621621621621e+02   4.1188676453495478e-02
  -1.1585585585585585e+02   4.1387319320307855e-02
  -1.1549549549549549e+02   4.1585965219095397e-02
  -1.1513513513513513e+02   4.1784614203817412e-02
  -1.1477477477477477e+02   4.1983266296211512e-02
  -1.1441441441441441e+02   4.2181921324769847e-02
  -1.1405405405405405e+02   4.2380579294843672e-02
  -1.1369369369369369e+02   4.2579240254168552e-02
  -1.1333333333333333e+02   4.2777904250480073e-02
  -1.1297297297297297e+02   4.2976571331513815e-02
  -1.1261261261261261e+02   4.3175241545005349e-02
  -1.1225225225225225e+02   4.3373914938690250e-02
  -1.1189189189189189e+02   4.3572591560304109e-02
  -1.1153153153153153e+02   4.3771271530273569e-02
  -1.1117117117117117e+02   4.3969955019392708e-02
  -1.1081081081081081e+02   4.4168641875508903e-02
  -1.1045045045045045e+02   4.4367331926450065e-02
  -1.1009009009009009e+02   4.4566025000044106e-02
  -1.0972972972972973e+02   4.4764720924118935e-02
  -1.0936936936936937e+02   4.4963419526502464e-02
  -1.0900900900900901e+02   4.5162120635022604e-02
  -1.0864864864864865e+02   4.5360824077507265e-02
  -1.0828828828828829e+02   4.5559530123468202e-02
  -1.0792792792792793e+02   4.5758239235546436e-02
  -1.0756756756756756e+02   4.5956951211434546e-02
  -1.0720720720720720e+02   4.6155665842593195e-02
  -1.0684684684684684e+02   4.6354382920483050e-02
  -1.0648648648648648e+02   4.6553102236564774e-02
  -1.0612612612612612e+02   4.6751823582299047e-02
  -1.0576576576576576e+02   4.6950546749146525e-02
  -1.0540540540540540e+02   4.7149271535001341e-02
  -1.0504504504504504e+02   4.7347998371875685e-02
  -1.0468468468468468e+02   4.7546727517908192e-02
  -1.0432432432432432e+02   4.7745458823860491e-02
  -1.0396396396396396e+02   4.7944192140494231e-02
  -1.0360360360360360e+02   4.8142927318571054e-02
  -1.0324324324324324e+02   4.8341664208852601e-02
  -1.0288288288288288e+02   4.8540402662100524e-02
  -1.0252252252252252e+02   4.8739142529076455e-02
  -1.0216216216216216e+02   4.8937883707521584e-02
  -1.0180180180180180e+02   4.9136626677905040e-02
  -1.0144144144144144e+02   4.9335371488397860e-02
  -1.0108108108108108e+02   4.9534117989691262e-02
  -1.0072072072072072e+02   4.9732866032476460e-02
  -1.0036036036036036e+02   4.9931615467444693e-02
  -1.0000000000000000e+02   5.0130366145287174e-02
  -9.9639639639639640e+01   5.0329117916695129e-02
  -9.9279279279279280e+01   5.0527870632359778e-02
  -9.8918918918918919e+01   5.0726624273122481e-02
  -9.8558558558558559e+01   5.0925379343630658e-02
  -9.8198198198198199e+01   5.1124135784793627e-02
  -9.7837837837837839e+01   5.1322893447251397e-02
  -9.7477477477477478e+01   5.1521652181643979e-02
  -9.7117117117117118e+01   5.1720411838611369e-02
  -9.6756756756756758e+01   5.1919172268793577e-02
  -9.6396396396396398e+01   5.2117933322830615e-02
  -9.6036036036036037e+01   5.2316694851362477e-02
  -9.5675675675675677e+01   5.2515456960148997e-02
  -9.5315315315315317e+01   5.2714220094846082e-02
  -9.4954954954954957e+01   5.2912984130451327e-02
  -9.4594594594594597e+01   5.3111748917572754e-02
  -9.4234234234234236e+01   5.3310514306818366e-02
  -9.3873873873873876e+01   5.3509280148796190e-02
  -9.3513513513513516e+01   5.3708046294114242e-02
  -9.3153153153153156e+01   5.3906812593380524e-02
  -9.2792792792792795e+01   5.4105578897203063e-02
  -9.2432432432432435e+01   5.4304345478184683e-02
  -9.2072072072072061e+01   5.4503112639417865e-02
  -9.1711711711711700e+01   5.4701880231634380e-02
  -9.1351351351351340e+01   5.4900648105429495e-02
  -9.0990990990990980e+01   5.5099416111398479e-02
  -9.0630630630630620e+01   5.5298184100136587e-02
  -9.0270270270270260e+01   5.5496951922239086e-02
  -8.9909909909909899e+01   5.5695719428301239e-02
  -8.9549549549549539e+01   5.5894486486576640e-02
  -8.9189189189189179e+01   5.6093253525418996e-02
  -8.8828828828828819e+01   5.6292020674653914e-02
  -8.8468468468468458e+01   5.6490787784883138e-02
  -8.8108108108108098e+01   5.6689554706708417e-02
  -8.7747747747747738e+01   5.6888321290731514e-02
  -8.7387387387387378e+01   5.7087087387554178e-02
  -8.7027027027027017e+01   5.7285852847778158e-02
  -8.6666666666666657e+01   5.7484617522005212e-02
  -8.6306306306306297e+01   5.7683381337792043e-02
  -8.5945945945945937e+01   5.7882144796021245e-02
  -8.5585585585585576e+01   5.8080907894678041e-02
  -8.5225225225225216e+01   5.8279670484389902e-02
  -8.4864864864864856e+01   5.8478432415784320e-02
  -8.4504504504504496e+01   5.8677193539488769e-02
  -8.4144144144144136e+01   5.8875953706130746e-02
  -8.3783783783783775e+01   5.9074712766337724e-02
  -8.3423423423423415e+01   5.9273470570737188e-02
  -8.3063063063063055e+01   5.9472227147834740e-02
  -8.2702702702702695e+01   5.9670982987516934e-02
  -8.2342342342342334e+01   5.9869737997806267e-02
  -8.1981981981981974e+01   6.0068492029375198e-02
  -8.1621621621621614e+01   6.0267244932896168e-02
  -8.1261261261261254e+01   6.0465996559041627e-02
  -8.0900900900900893e+01   6.0664746758484010e-02
  -8.0540540540540533e+01   6.0863495381895769e-02
  -8.0180180180180173e+01   6.1062242279949344e-02
  -7.9819819819819813e+01   6.1260987623448809e-02
  -7.9459459459459453e+01   6.1459731808162346e-02
  -7.9099099099099092e+01   6.1658474693921002e-02
  -7.8738738738738732e+01   6.1857216131461390e-02
  -7.8378378378378372e+01   6.2055955971520131e-02
  -7.8018018018018012e+01   6.2254694064833839e-02
  -7.7657657657657651e+01   6.2453430262139148e-02
  -7.7297297297297291e+01   6.2652164414172665e-02
  -7.6936936936936931e+01   6.2850896374007953e-02
  -7.6576576576576571e+01   6.3049626488642943e-02
  -7.6216216216216210e+01   6.3248354984313124e-02
  -7.5855855855855850e+01   6.3447081711838507e-02
  -7.5495495495495490e+01   6.3645806522039050e-02
  -7.5135135135135130e+01   6.3844529265734737e-02
  -7.4774774774774770e+01   6.4043249793745552e-02
  -7.4414414414414409e+01   6.4241967956891466e-02
  -7.4054054054054049e+01   6.4440683605992463e-02
  -7.3693693693693689e+01   6.4639396697685966e-02
  -7.3333333333333329e+01   6.4838108700642397e-02
  -7.2972972972972968e+01   6.5036819568784127e-02
  -7.2612612612612608e+01   6.5235528571371326e-02
  -7.2252252252252248e+01   6.5434234977664138e-02
  -7.1891891891891888e+01   6.5632938056922732e-02
  -7.1531531531531527e+01   6.5831637078407237e-02
  -7.1171171171171167e+01   6.6030331311377824e-02
  -7.0810810810810807e+01   6.6229020025094648e-02
  -7.0450450450450447e+01   6.6427705242430871e-02
  -7.0090090090090087e+01   6.6626400033378802e-02
  -6.9729729729729726e+01   6.6825100299982676e-02
  -6.9369369369369366e+01   6.7023799053799432e-02
  -6.9009009009009006e+01   6.7222489306386024e-02
  -6.8648648648648646e+01   6.7421164069299364e-02
  -6.8288288288288285e+01   6.7619816354096404e-02
  -6.7927927927927925e+01   6.7818439172334100e-02
  -6.7567567567567565e+01   6.8017025535569361e-02
  -6.7207207207207205e+01   6.8215573945554928e-02
  -6.6846846846846844e+01   6.8414095923779200e-02
  -6.6486486486486484e+01   6.8612592571108647e-02
  -6.6126126126126124e+01   6.8811064250152765e-02
  -6.5765765765765764e+01   6.9009511323521067e-02
  -6.5405405405405403e+01   6.9207934153823092e-02
  -6.5045045045045043e+01   6.9406333103668338e-02
  -6.4684684684684683e+01   6.9604708535666318e-02
  -6.4324324324324323e+01   6.9803060812426557e-02
  -6.3963963963963963e+01   7.0001386438705959e-02
  -6.3603603603603602e+01   7.0199682252705300e-02
  -6.3243243243243242e+01   7.0397951236122525e-02
  -6.2882882882882882e+01   7.0596196399497060e-02
  -6.2522522522522522e+01   7.0794420753368323e-02
  -6.2162162162162161e+01   7.0992627308275727e-02
  -6.1801801801801801e+01   7.1190819074758702e-02
  -6.1441441441441441e+01   7.1388999063356676e-02
  -6.1081081081081081e+01   7.1587170160340080e-02
  -6.0720720720720720e+01   7.1785324717848362e-02
  -6.0360360360360360e+01   7.1983458892057428e-02
  -6.0000000000000000e+01   7.2181575680210552e-02
  -5.9639639639639640e+01   7.2379678079551049e-02
  -5.9279279279279280e+01   7.2577769087322205e-02
  -5.8918918918918919e+01   7.2775851700767294e-02
  -5.8558558558558559e+01   7.2973928917129630e-02
  -5.8198198198198199e+01   7.3172003733652513e-02
  -5.7837837837837839e+01   7.3370078313790693e-02
  -5.7477477477477471e+01   7.3568143110045753e-02
  -5.7117117117117111e+01   7.3766196901933298e-02
  -5.6756756756756751e+01   7.3964242681252429e-02
  -5.6396396396396391e+01   7.4162283439802246e-02
  -5.6036036036036030e+01   7.4360322169381862e-02
  -5.5675675675675670e+01   7.4558361861790379e-02
  -5.5315315315315310e+01   7.4756405508826895e-02
  -5.4954954954954950e+01   7.4954456102290526e-02
  -5.4594594594594589e+01   7.5152514500646278e-02
  -5.4234234234234229e+01   7.5350570598957389e-02
  -5.3873873873873869e+01   7.5548625114453108e-02
  -5.3513513513513509e+01   7.5746680988941717e-02
  -5.3153153153153148e+01   7.5944741164231527e-02
  -5.2792792792792788e+01   7.6142808582130808e-02
  -5.2432432432432428e+01   7.6340886184447856e-02
  -5.2072072072072068e+01   7.6538976912990955e-02
  -5.1711711711711708e+01   7.6737083709568402e-02
  -5.1351351351351347e+01   7.6935208010101466e-02
  -5.0990990990990987e+01   7.7133346239902256e-02
  -5.0630630630630627e+01   7.7331497093558771e-02
  -5.0270270270270267e+01   7.7529659524723335e-02
  -4.9909909909909906e+01   7.7727832487048260e-02
  -4.9549549549549546e+01   7.7926014934185842e-02
  -4.9189189189189186e+01   7.8124205819788434e-02
  -4.8828828828828826e+01   7.8322404097508319e-02
  -4.8468468468468465e+01   7.8520608720997837e-02
  -4.8108108108108105e+01   7.8718821976122441e-02
  -4.7747747747747745e+01   7.8917047559380463e-02
  -4.7387387387387385e+01   7.9115283525536748e-02
  -4.7027027027027025e+01   7.9313527858372646e-02
  -4.6666666666666664e+01   7.9511778541669534e-02
  -4.6306306306306304e+01   7.9710033559208818e-02
  -4.5945945945945944e+01   7.9908290894771847e-02
  -4.5585585585585584e+01   8.0106548532139998e-02
  -4.5225225225225223e+01   8.0304804473219596e-02
  -4.4864864864864863e+01   8.0503061164441128e-02
  -4.4504504504504503e+01   8.0701321089933900e-02
  -4.4144144144144143e+01   8.0899583763829330e-02
  -4.3783783783783782e+01   8.1097848700258823e-02
  -4.3423423423423422e+01   8.1296115413353756e-02
  -4.3063063063063062e+01   8.1494383417245533e-02
  -4.2702702702702702e+01   8.1692652226065560e-02
  -4.2342342342342342e+01   8.1890921353945240e-02
  -4.1981981981981981e+01   8.2089190416247279e-02
  -4.1621621621621621e+01   8.2287460910479213e-02
  -4.1261261261261261e+01   8.2485733117995702e-02
  -4.0900900900900901e+01   8.2684006552798339e-02
  -4.0540540540540540e+01   8.2882280728888688e-02
  -4.0180180180180180e+01   8.3080555160268313e-02
  -3.9819819819819820e+01   8.3278829360938764e-02
  -3.9459459459459460e+01   8.3477102844901632e-02
  -3.9099099099099099e+01   8.3675375126158469e-02
  -3.8738738738738739e+01   8.3873646024601872e-02
  -3.8378378378378379e+01   8.4071917189463094e-02
  -3.8018018018018019e+01   8.4270188545824326e-02
  -3.7657657657657658e+01   8.4468459607762433e-02
  -3.7297297297297298e+01   8.4666729889354295e-02
  -3.6936936936936938e+01   8.4864998904676761e-02
  -3.6576576576576578e+01   8.5063266167806711e-02
  -3.6216216216216218e+01   8.5261531192821011e-02
  -3.5855855855855857e+01   8.5459793493796510e-02
  -3.5495495495495497e+01   8.5658053205201104e-02
  -3.5135135135135137e+01   8.5856311907211533e-02
  -3.4774774774774777e+01   8.6054569279344018e-02
  -3.4414414414414409e+01   8.6252824835955783e-02
  -3.4054054054054049e+01   8.6451078091404010e-02
  -3.3693693693693689e+01   8.6649328560045896e-02
  -3.3333333333333329e+01   8.6847575756238637e-02
  -3.2972972972972968e+01   8.7045819194339444e-02
  -3.2612612612612608e+01   8.7244058388705498e-02
  -3.2252252252252248e+01   8.7442293520465939e-02
  -3.1891891891891891e+01   8.7640525463503233e-02
  -3.1531531531531531e+01   8.7838754138154687e-02
  -3.1171171171171171e+01   8.8036979447051453e-02
  -3.0810810810810811e+01   8.8235201292824694e-02
  -3.0450450450450450e+01   8.8433419578105604e-02
  -3.0090090090090090e+01   8.8631634205525348e-02
  -2.9729729729729730e+01   8.8829845077715103e-02
  -2.9369369369369370e+01   8.9028052088969509e-02
  -2.9009009009009009e+01   8.9226251921200594e-02
  -2.8648648648648646e+01   8.9424443565144437e-02
  -2.8288288288288285e+01   8.9622629422848391e-02
  -2.7927927927927925e+01   8.9820811896359806e-02
  -2.7567567567567565e+01   9.0018993387726023e-02
  -2.7207207207207205e+01   9.0217176298994381e-02
  -2.6846846846846844e+01   9.0415363032212245e-02
  -2.6486486486486484e+01   9.0613555989426969e-02
  -2.6126126126126124e+01   9.0811757377291621e-02
  -2.5765765765765764e+01   9.1009964390307160e-02
  -2.5405405405405403e+01   9.1208175162348817e-02
  -2.5045045045045043e+01   9.1406389477821245e-02
  -2.4684684684684683e+01   9.1604607121129097e-02
  -2.4324324324324323e+01   9.1802827876677026e-02
  -2.3963963963963963e+01   9.2001051528869685e-02
  -2.3603603603603602e+01   9.2199277862111725e-02
  -2.3243243243243242e+01   9.2397506660807802e-02
  -2.2882882882882882e+01   9.2595738006803638e-02
  -2.2522522522522522e+01   9.2793973779430369e-02
  -2.2162162162162161e+01   9.2992213628972115e-02
  -2.1801801801801801e+01   9.3190456677437514e-02
  -2.1441441441441441e+01   9.3388702046835220e-02
  -2.1081081081081081e+01   9.3586948859173888e-02
  -2.0720720720720720e+01   9.3785196236462157e-02
  -2.0360360360360360e+01   9.3983443300708708e-02
  -2.0000000000000000e+01   9.4181689173922153e-02
  -1.9639639639639640e+01   9.4379934008971336e-02
  -1.9279279279279280e+01   9.4578180702641831e-02
  -1.8918918918918919e+01   9.4776428724927683e-02
  -1.8558558558558559e+01   9.4974677197789389e-02
  -1.8198198198198199e+01   9.5172925243187517e-02
  -1.7837837837837839e+01   9.5371171983082592e-02
  -1.7477477477477478e+01   9.5569416539435126e-02
  -1.7117117117117115e+01   9.5767658034205685e-02
  -1.6756756756756754e+01   9.5965895589354783e-02
  -1.6396396396396394e+01   9.6164130093030667e-02
  -1.6036036036036034e+01   9.6362363977958124e-02
  -1.5675675675675675e+01   9.6560596442973198e-02
  -1.5315315315315315e+01   9.6758826610658016e-02
  -1.4954954954954955e+01   9.6957053603594731e-02
  -1.4594594594594595e+01   9.7155276544365440e-02
  -1.4234234234234233e+01   9.7353494555552297e-02
  -1.3873873873873872e+01   9.7551706759737414e-02
  -1.3513513513513512e+01   9.7749912280805290e-02
  -1.3153153153153152e+01   9.7948112929438308e-02
  -1.2792792792792792e+01   9.8146310289459623e-02
  -1.2432432432432432e+01   9.8344503484741178e-02
  -1.2072072072072071e+01   9.8542691639154925e-02
  -1.1711711711711711e+01   9.8740873876572807e-02
  -1.1351351351351351e+01   9.8939049320866765e-02
  -1.0990990990990991e+01   9.9137217095908739e-02
  -1.0630630630630630e+01   9.9335376325570685e-02
  -1.0270270270270270e+01   9.9533526252696888e-02
  -9.9099099099099099e+00   9.9731669441882151e-02
  -9.5495495495495497e+00   9.9929806603286195e-02
  -9.1891891891891895e+00   1.0012793686273593e-01
  -8.8288288288288292e+00   1.0032605934605823e-01
  -8.4684684684684672e+00   1.0052417317907998e-01
  -8.1081081081081070e+00   1.0072227748762808e-01
  -7.7477477477477477e+00   1.0092037139752939e-01
  -7.3873873873873874e+00   1.0111845403461081e-01
  -7.0270270270270263e+00   1.0131652494531805e-01
  -6.6666666666666661e+00   1.0151458706163620e-01
  -6.3063063063063058e+00   1.0171264042183831e-01
  -5.9459459459459456e+00   1.0191068415436665e-01
  -5.5855855855855854e+00   1.0210871738766347e-01
  -5.2252252252252251e+00   1.0230673925017107e-01
  -4.8648648648648649e+00   1.0250474887033169e-01
  -4.5045045045045047e+00   1.0270274537658761e-01
  -4.1441441441441436e+00   1.0290072789738110e-01
  -3.7837837837837838e+00   1.0309869645449776e-01
  -3.4234234234234231e+00   1.0329665398022884e-01
  -3.0630630630630629e+00   1.0349460003618800e-01
  -2.7027027027027026e+00   1.0369253375408709e-01
  -2.3423423423423424e+00   1.0389045426563792e-01
  -1.9819819819819819e+00   1.0408836070255237e-01
  -1.6216216216216215e+00   1.0428625219654228e-01
  -1.2612612612612613e+00   1.0448412787931949e-01
  -9.0090090090090080e-01   1.0468198688259583e-01
  -5.4054054054054057e-01   1.0487982994325526e-01
  -1.8018018018018017e-01   1.0507765979192563e-01
   1.8018018018018017e-01   1.0527547560017596e-01
   5.4054054054054057e-01   1.0547327639724749e-01
   9.0090090090090080e-01   1.0567106121238144e-01
   1.2612612612612613e+00   1.0586882907481905e-01
   1.6216216216216215e+00   1.0606657901380155e-01
   1.9819819819819819e+00   1.0626431005857015e-01
   2.3423423423423424e+00   1.0646202123836608e-01
   2.7027027027027026e+00   1.0665972363031476e-01
   3.0630630630630629e+00   1.0685742602206635e-01
   3.4234234234234231e+00   1.0705511942344512e-01
   3.7837837837837838e+00   1.0725279480084235e-01
   4.1441441441441436e+00   1.0745044312064937e-01
   4.5045045045045047e+00   1.0764805534925748e-01
   4.8648648648648649e+00   1.0784562245305798e-01
   5.2252252252252251e+00   1.0804313539844218e-01
   5.5855855855855854e+00   1.0824058543106815e-01
   5.9459459459459456e+00   1.0843799027741001e-01
   6.3063063063063058e+00   1.0863536093756666e-01
   6.6666666666666661e+00   1.0883269181929535e-01
   7.0270270270270263e+00   1.0902997733035327e-01
   7.3873873873873874e+00   1.0922721187849761e-01
   7.7477477477477477e+00   1.0942438987148558e-01
   8.1081081081081070e+00   1.0962150571707439e-01
   8.4684684684684672e+00   1.0981855382302123e-01
   8.8288288288288292e+00   1.1001552923172253e-01
   9.1891891891891895e+00   1.1021244043406894e-01
   9.5495495495495497e+00   1.1040929156091837e-01
   9.9099099099099099e+00   1.1060608225779088e-01
   1.0270270270270270e+01   1.1080281217020652e-01
   1.0630630630630630e+01   1.1099948094368534e-01
   1.0990990990990991e+01   1.1119608822374739e-01
   1.1351351351351351e+01   1.1139263365591275e-01
   1.1711711711711711e+01   1.1158911688570146e-01
   1.2072072072072071e+01   1.1178553773790517e-01
   1.2432432432432432e+01   1.1198189760612920e-01
   1.2792792792792792e+01   1.1217819658374271e-01
   1.3153153153153152e+01   1.1237443432314459e-01
   1.3513513513513512e+01   1.1257061047673375e-01
   1.3873873873873872e+01   1.1276672469690907e-01
   1.4234234234234233e+01   1.1296277663606945e-01
   1.4594594594594595e+01   1.1315876594661378e-01
   1.4954954954954955e+01   1.1335469228094097e-01
   1.5315315315315315e+01   1.1355055557266915e-01
   1.5675675675675675e+01   1.1374635723176610e-01
   1.6036036036036034e+01   1.1394209722129944e-01
   1.6396396396396394e+01   1.1413777520054876e-01
   1.6756756756756754e+01   1.1433339082879358e-01
   1.7117117117117115e+01   1.1452894376531352e-01
   1.7477477477477478e+01   1.1472443366938809e-01
   1.7837837837837839e+01   1.1491986020029687e-01
   1.8198198198198199e+01   1.1511522301731945e-01
   1.8558558558558559e+01   1.1531052215030713e-01
   1.8918918918918919e+01   1.1550575898670641e-01
   1.9279279279279280e+01   1.1570093341042452e-01
   1.9639639639639640e+01   1.1589604508761817e-01
   2.0000000000000000e+01   1.1609109368444405e-01
   2.0360360360360360e+01   1.1628607886705884e-01
   2.0720720720720720e+01   1.1648100030161927e-01
   2.1081081081081081e+01   1.1667585765428203e-01
   2.1441441441441441e+01   1.1687065059120380e-01
   2.1801801801801801e+01   1.1706538623945112e-01
   2.2162162162162161e+01   1.1726008745739046e-01
   2.2522522522522522e+01   1.1745474385177104e-01
   2.2882882882882882e+01   1.1764934180069571e-01
   2.3243243243243242e+01   1.1784386768226730e-01
   2.3603603603603602e+01   1.1803830787458866e-01
   2.3963963963963963e+01   1.1823264875576261e-01
   2.4324324324324323e+01   1.1842687670389201e-01
   2.4684684684684683e+01   1.1862097809707971e-01
   2.5045045045045043e+01   1.1881499861405539e-01
   2.5405405405405403e+01   1.1900910319372635e-01
   2.5765765765765764e+01   1.1920322440653455e-01
   2.6126126126126124e+01   1.1939727437783033e-01
   2.6486486486486484e+01   1.1959116523296408e-01
   2.6846846846846844e+01   1.1978480909728607e-01
   2.7207207207207205e+01   1.1997811809614671e-01
   2.7567567567567565e+01   1.2017100435489630e-01
   2.7927927927927925e+01   1.2036337999888522e-01
   2.8288288288288285e+01   1.2055519555669218e-01
   2.8648648648648646e+01   1.2074656288324603e-01
   2.9009009009009009e+01   1.2093752607007217e-01
   2.9369369369369370e+01   1.2112811766212352e-01
   2.9729729729729730e+01   1.2131837020435297e-01
   3.0090090090090090e+01   1.2150831624171352e-01
   3.0450450450450450e+01   1.2169798831915803e-01
   3.0810810810810811e+01   1.2188741898163946e-01
   3.1171171171171171e+01   1.2207664077411073e-01
   3.1531531531531531e+01   1.2226566061651668e-01
   3.1891891891891891e+01   1.2245432435681659e-01
   3.2252252252252248e+01   1.2264264525163159e-01
   3.2612612612612608e+01   1.2283067796529956e-01
   3.2972972972972968e+01   1.2301847716215843e-01
   3.3333333333333329e+01   1.2320609750654608e-01
   3.3693693693693689e+01   1.2339359366280044e-01
   3.4054054054054049e+01   1.2358102029525936e-01
   3.4414414414414409e+01   1.2376843206826080e-01
   3.4774774774774777e+01   1.2395588004542503e-01
   3.5135135135135137e+01   1.2414322215384593e-01
   3.5495495495495497e+01   1.2433039354415058e-01
   3.5855855855855857e+01   1.2451743923741111e-01
   3.6216216216216218e+01   1.2470440425469968e-01
   3.6576576576576578e+01   1.2489133361708847e-01
   3.6936936936936938e+01   1.2507827234564961e-01
   3.7297297297297298e+01   1.2526526546145525e-01
   3.7657657657657658e+01   1.2545235798557755e-01
   3.8018018018018019e+01   1.2563959493908866e-01
   3.8378378378378379e+01   1.2582698269629222e-01
   3.8738738738738739e+01   1.2601446024354809e-01
   3.9099099099099099e+01   1.2620201265387435e-01
   3.9459459459459460e+01   1.2638962647950791e-01
   3.9819819819819820e+01   1.2657728827268577e-01
   4.0180180180180180e+01   1.2676498458564495e-01
   4.0540540540540540e+01   1.2695270197062236e-01
   4.0900900900900901e+01   1.2714042697985503e-01
   4.1261261261261261e+01   1.2732814616557994e-01
   4.1621621621621621e+01   1.2751586756684752e-01
   4.1981981981981981e+01   1.2770368678854732e-01
   4.2342342342342342e+01   1.2789158387559069e-01
   4.2702702702702702e+01   1.2807951962665010e-01
   4.3063063063063062e+01   1.2826745484039806e-01
   4.3423423423423422e+01   1.2845535031550703e-01
   4.3783783783783782e+01   1.2864316685064947e-01
   4.4144144144144143e+01   1.2883086524449783e-01
   4.4504504504504503e+01   1.2901840629572464e-01
   4.4864864864864863e+01   1.2920575689065578e-01
   4.5225225225225223e+01   1.2939304045705072e-01
   4.5585585585585584e+01   1.2958029121669226e-01
   4.5945945945945944e+01   1.2976747120649396e-01
   4.6306306306306304e+01   1.2995454246336946e-01
   4.6666666666666664e+01   1.3014146702423229e-01
   4.7027027027027025e+01   1.3032820692599609e-01
   4.7387387387387385e+01   1.3051472420557444e-01
   4.7747747747747745e+01   1.3070098089988091e-01
   4.8108108108108105e+01   1.3088693904582913e-01
   4.8468468468468465e+01   1.3107265148237296e-01
   4.8828828828828826e+01   1.3125822349873245e-01
   4.9189189189189186e+01   1.3144362152723127e-01
   4.9549549549549546e+01   1.3162881034242080e-01
   4.9909909909909906e+01   1.3181375471885248e-01
   5.0270270270270267e+01   1.3199841943107773e-01
   5.0630630630630627e+01   1.3218276925364802e-01
   5.0990990990990987e+01   1.3236676896111477e-01
   5.1351351351351347e+01   1.3255038332802938e-01
   5.1711711711711708e+01   1.3273362943235154e-01
   5.2072072072072068e+01   1.3291685373524112e-01
   5.2432432432432428e+01   1.3310001010676276e-01
   5.2792792792792788e+01   1.3328295600318207e-01
   5.3153153153153148e+01   1.3346554888076476e-01
   5.3513513513513509e+01   1.3364764619577646e-01
   5.3873873873873869e+01   1.3382910540448284e-01
   5.4234234234234229e+01   1.3400978396314953e-01
   5.4594594594594589e+01   1.3418953932804220e-01
   5.4954954954954950e+01   1.3436822895542652e-01
   5.5315315315315310e+01   1.3454604002112652e-01
   5.5675675675675670e+01   1.3472346312392594e-01
   5.6036036036036030e+01   1.3490037363760851e-01
   5.6396396396396391e+01   1.3507663138395087e-01
   5.6756756756756751e+01   1.3525209618472961e-01
   5.7117117117117111e+01   1.3542662786172127e-01
   5.7477477477477471e+01   1.3560008623670247e-01
   5.7837837837837839e+01   1.3577233113144982e-01
   5.8198198198198199e+01   1.3594322236773987e-01
   5.8558558558558559e+01   1.3611261976734926e-01
   5.8918918918918919e+01   1.3628027745656093e-01
   5.9279279279279280e+01   1.3644607495341185e-01
   5.9639639639639640e+01   1.3661029397623881e-01
   6.0000000000000000e+01   1.3677322516829288e-01
   6.0360360360360360e+01   1.3693515917282509e-01
   6.0720720720720720e+01   1.3709638663308654e-01
   6.1081081081081081e+01   1.3725719819232829e-01
   6.1441441441441441e+01   1.3741788449380138e-01
   6.1801801801801801e+01   1.3757873618075689e-01
   6.2162162162162161e+01   1.3774004389644587e-01
   6.2522522522522522e+01   1.3790209472488266e-01
   6.2882882882882882e+01   1.3806430141169454e-01
   6.3243243243243242e+01   1.3822616434318524e-01
   6.3603603603603602e+01   1.3838781113088927e-01
   6.3963963963963963e+01   1.3854936938634105e-01
   6.4324324324324323e+01   1.3871096672107505e-01
   6.4684684684684683e+01   1.3887273074662576e-01
   6.5045045045045043e+01   1.3903478907452765e-01
   6.5405405405405403e+01   1.3919726931631518e-01
   6.5765765765765764e+01   1.3936029908352285e-01
   6.6126126126126124e+01   1.3952400598768508e-01
   6.6486486486486484e+01   1.3968851073980360e-01
   6.6846846846846844e+01   1.3985377870894991e-01
   6.7207207207207205e+01   1.4001970251566806e-01
   6.7567567567567565e+01   1.4018618985219086e-01
   6.7927927927927925e+01   1.4035314841075106e-01
   6.8288288288288285e+01   1.4052048588358140e-01
   6.8648648648648646e+01   1.4068810996291475e-01
   6.9009009009009006e+01   1.4085592834098382e-01
   6.9369369369369366e+01   1.4102384871002144e-01
   6.9729729729729726e+01   1.4119177876226033e-01
   7.0090090090090087e+01   1.4135962618993331e-01
   7.0450450450450447e+01   1.4152750619281396e-01
   7.0810810810810807e+01   1.4169568204929048e-01
   7.1171171171171167e+01   1.4186409494897631e-01
   7.1531531531531527e+01   1.4203268134284106e-01
   7.1891891891891888e+01   1.4220137768185429e-01
   7.2252252252252248e+01   1.4237012041698552e-01
   7.2612612612612608e+01   1.4253884599920438e-01
   7.2972972972972968e+01   1.4270749087948043e-01
   7.3333333333333329e+01   1.4287599150878322e-01
   7.3693693693693689e+01   1.4304428433808233e-01
   7.4054054054054049e+01   1.4321236141805893e-01
   7.4414414414414409e+01   1.4338048532197112e-01
   7.4774774774774770e+01   1.4354864740453258e-01
   7.5135135135135130e+01   1.4371678624433243e-01
   7.5495495495495490e+01   1.4388484041995983e-01
   7.5855855855855850e+01   1.4405274851000385e-01
   7.6216216216216210e+01   1.4422044909305362e-01
   7.6576576576576571e+01   1.4438788074769826e-01
   7.6936936936936931e+01   1.4455498205252690e-01
   7.7297297297297291e+01   1.4472169158612860e-01
   7.7657657657657651e+01   1.4488794977383695e-01
   7.8018018018018012e+01   1.4505395153295089e-01
   7.8378378378378372e+01   1.4521981671677109e-01
   7.8738738738738732e+01   1.4538548386739153e-01
   7.9099099099099092e+01   1.4555089152690620e-01
   7.9459459459459453e+01   1.4571597823740912e-01
   7.9819819819819813e+01   1.4588068254099421e-01
   8.0180180180180173e+01   1.4604494297975551e-01
   8.0540540540540533e+01   1.4620869809578696e-01
   8.0900900900900893e+01   1.4637188643118257e-01
   8.1261261261261254e+01   1.4653444652803632e-01
   8.1621621621621614e+01   1.4669636614469561e-01
   8.1981981981981974e+01   1.4685790476403496e-01
   8.2342342342342334e+01   1.4701907008927273e-01
   8.2702702702702695e+01   1.4717981415102044e-01
   8.3063063063063055e+01   1.4734008897988954e-01
   8.3423423423423415e+01   1.4749984660649157e-01
   8.3783783783783775e+01   1.4765903906143804e-01
   8.4144144144144136e+01   1.4781761837534041e-01
   8.4504504504504496e+01   1.4797553657881021e-01
   8.4864864864864856e+01   1.4813274570245893e-01
   8.5225225225225216e+01   1.4828919777689809e-01
   8.5585585585585576e+01   1.4844484631278415e-01
   8.5945945945945937e+01   1.4859969331261147e-01
   8.6306306306306297e+01   1.4875379624557813e-01
   8.6666666666666657e+01   1.4890721546169228e-01
   8.7027027027027017e+01   1.4906001131096214e-01
   8.7387387387387378e+01   1.4921224414339584e-01
   8.7747747747747738e+01   1.4936397430900161e-01
   8.8108108108108098e+01   1.4951526215778757e-01
   8.8468468468468458e+01   1.4966616803976193e-01
   8.8828828828828819e+01   1.4981675230493288e-01
   8.9189189189189179e+01   1.4996707530330855e-01
   8.9549549549549539e+01   1.5011719673858057e-01
   8.9909909909909899e+01   1.5026693252817666e-01
   9.0270270270270260e+01   1.5041614315754886e-01
   9.0630630630630620e+01   1.5056488695683212e-01
   9.0990990990990980e+01   1.5071322225616152e-01
   9.1351351351351340e+01   1.5086120738567202e-01
   9.1711711711711700e+01   1.5100890067549869e-01
   9.2072072072072061e+01   1.5115636045577652e-01
   9.2432432432432435e+01   1.5130364505664054e-01
   9.2792792792792795e+01   1.5145081280822575e-01
   9.3153153153153156e+01   1.5159792204066719e-01
   9.3513513513513516e+01   1.5174503108409987e-01
   9.3873873873873876e+01   1.5189219303372900e-01
   9.4234234234234236e+01   1.5203933553714144e-01
   9.4594594594594597e+01   1.5218640281057064e-01
   9.4954954954954957e+01   1.5233337628469454e-01
   9.5315315315315317e+01   1.5248023739019115e-01
   9.5675675675675677e+01   1.5262696755773836e-01
   9.6036036036036037e+01   1.5277354821801417e-01
   9.6396396396396398e+01   1.5291996080169651e-01
   9.6756756756756758e+01   1.5306618673946334e-01
   9.7117117117117118e+01   1.5321220746199263e-01
   9.7477477477477478e+01   1.5335800439996233e-01
   9.7837837837837839e+01   1.5350355898405038e-01
   9.8198198198198199e+01   1.5364886111051979e-01
   9.8558558558558559e+01   1.5379400073512992e-01
   9.8918918918918919e+01   1.5393899328758864e-01
   9.9279279279279280e+01   1.5408382135211912e-01
   9.9639639639639640e+01   1.5422846751294444e-01
   1.0000000000000000e+02   1.5437291435428771e-01
   1.0036036036036036e+02   1.5451714446037210e-01
   1.0072072072072072e+02   1.5466114041542070e-01
   1.0108108108108108e+02   1.5480488480365664e-01
   1.0144144144144144e+02   1.5494836020930303e-01
   1.0180180180180180e+02   1.5509154921658302e-01
   1.0216216216216216e+02   1.5523443440971973e-01
   1.0252252252252252e+02   1.5537699862803184e-01
   1.0288288288288288e+02   1.5551924012644638e-01
   1.0324324324324324e+02   1.5566117600758181e-01
   1.0360360360360360e+02   1.5580282374611554e-01
   1.0396396396396396e+02   1.5594420081672500e-01
   1.0432432432432432e+02   1.5608532469408762e-01
   1.0468468468468468e+02   1.5622621285288080e-01
   1.0504504504504504e+02   1.5636688276778199e-01
   1.0540540540540540e+02   1.5650735191346862e-01
   1.0576576576576576e+02   1.5664763776461807e-01
   1.0612612612612612e+02   1.5678775779590781e-01
   1.0648648648648648e+02   1.5692772948201525e-01
   1.0684684684684684e+02   1.5706757029761781e-01
   1.0720720720720720e+02   1.5720730090892354e-01
   1.0756756756756756e+02   1.5734692325513780e-01
   1.0792792792792793e+02   1.5748641687691936e-01
   1.0828828828828829e+02   1.5762576100899459e-01
   1.0864864864864865e+02   1.5776493488608978e-01
   1.0900900900900901e+02   1.5790391774293125e-01
   1.0936936936936937e+02   1.5804268881424532e-01
   1.0972972972972973e+02   1.5818122733475831e-01
   1.1009009009009009e+02   1.5831951253919652e-01
   1.1045045045045045e+02   1.5845752366228630e-01
   1.1081081081081081e+02   1.5859523993875391e-01
   1.1117117117117117e+02   1.5873264060332570e-01
   1.1153153153153153e+02   1.5886972158832849e-01
   1.1189189189189189e+02   1.5900682453410606e-01
   1.1225225225225225e+02   1.5914400913411711e-01
   1.1261261261261261e+02   1.5928116538016718e-01
   1.1297297297297297e+02   1.5941818326406182e-01
   1.1333333333333333e+02   1.5955495277760662e-01
   1.1369369369369369e+02   1.5969136391260710e-01
   1.1405405405405405e+02   1.5982730666086889e-01
   1.1441441441441441e+02   1.5996267101419753e-01
   1.1477477477477477e+02   1.6009734696439856e-01
   1.1513513513513513e+02   1.6023122450327756e-01
   1.1549549549549549e+02   1.6036419362264012e-01
   1.1585585585585585e+02   1.6049614431429177e-01
   1.1621621621621621e+02   1.6062702331530748e-01
   1.1657657657657657e+02   1.6075741622273459e-01
   1.1693693693693693e+02   1.6088743891221358e-01
   1.1729729729729729e+02   1.6101700657017018e-01
   1.1765765765765765e+02   1.6114603438303024e-01
   1.1801801801801801e+02   1.6127443753721959e-01
   1.1837837837837837e+02   1.6140213121916405e-01
   1.1873873873873873e+02   1.6152903061528942e-01
   1.1909909909909909e+02   1.6165505091202156e-01
   1.1945945945945945e+02   1.6178010729578624e-01
   1.1981981981981981e+02   1.6190411495300933e-01
   1.2018018018018017e+02   1.6202698907011659e-01
   1.2054054054054053e+02   1.6214864483353389e-01
   1.2090090090090089e+02   1.6226899742968703e-01
   1.2126126126126125e+02   1.6238801316066240e-01
   1.2162162162162161e+02   1.6250594738666038e-01
   1.2198198198198197e+02   1.6262288121668272e-01
   1.2234234234234233e+02   1.6273885413325537e-01
   1.2270270270270269e+02   1.6285390561890417e-01
   1.2306306306306305e+02   1.6296807515615508e-01
   1.2342342342342342e+02   1.6308140222753398e-01
   1.2378378378378378e+02   1.6319392631556676e-01
   1.2414414414414414e+02   1.6330568690277933e-01
   1.2450450450450450e+02   1.6341672347169758e-01
   1.2486486486486486e+02   1.6352707550484744e-01
   1.2522522522522522e+02   1.6363678248475480e-01
   1.2558558558558558e+02   1.6374588389394557e-01
   1.2594594594594594e+02   1.6385441921494565e-01
   1.2630630630630630e+02   1.6396242793028090e-01
   1.2666666666666666e+02   1.6406994952247730e-01
   1.2702702702702702e+02   1.6417698202587153e-01
   1.2738738738738738e+02   1.6428348879450383e-01
   1.2774774774774774e+02   1.6438946272250210e-01
   1.2810810810810810e+02   1.6449489672807349e-01
   1.2846846846846847e+02   1.6459978372942513e-01
   1.2882882882882882e+02   1.6470411664476414e-01
   1.2918918918918919e+02   1.6480788839229771e-01
   1.2954954954954954e+02   1.6491109189023295e-01
   1.2990990990990991e+02   1.6501372005677697e-01
   1.3027027027027026e+02   1.6511576581013696e-01
   1.3063063063063063e+02   1.6521722206852005e-01
   1.3099099099099098e+02   1.6531808175013332e-01
   1.3135135135135135e+02   1.6541833777318399e-01
   1.3171171171171170e+02   1.6551798305587917e-01
   1.3207207207207207e+02   1.6561701051642597e-01
   1.3243243243243242e+02   1.6571541307303156e-01
   1.3279279279279280e+02   1.6581318364390307e-01
   1.3315315315315314e+02   1.6591051676477248e-01
   1.3351351351351352e+02   1.6600762247775858e-01
   1.3387387387387386e+02   1.6610444898065388e-01
   1.3423423423423424e+02   1.6620094386191223e-01
   1.3459459459459458e+02   1.6629705470998737e-01
   1.3495495495495496e+02   1.6639272911333322e-01
   1.3531531531531530e+02   1.6648791466040361e-01
   1.3567567567567568e+02   1.6658255893965232e-01
   1.3603603603603602e+02   1.6667660953953320e-01
   1.3639639639639640e+02   1.6677001404850009e-01
   1.3675675675675674e+02   1.6686272005500682e-01
   1.3711711711711712e+02   1.6695467514750725e-01
   1.3747747747747746e+02   1.6704582691445519e-01
   1.3783783783783784e+02   1.6713612294430444e-01
   1.3819819819819818e+02   1.6722551082550888e-01
   1.3855855855855856e+02   1.6731393814652229e-01
   1.3891891891891891e+02   1.6740135249579857e-01
   1.3927927927927928e+02   1.6748770146179151e-01
   1.3963963963963963e+02   1.6757293614847965e-01
   1.4000000000000000e+02   1.6765736276729279e-01
   1.4036036036036035e+02   1.6774120095713285e-01
   1.4072072072072072e+02   1.6782444513613182e-01
   1.4108108108108107e+02   1.6790708972242149e-01
   1.4144144144144144e+02   1.6798912913413386e-01
   1.4180180180180179e+02   1.6807055778940078e-01
   1.4216216216216216e+02   1.6815137010635420e-01
   1.4252252252252251e+02   1.6823156050312596e-01
   1.4288288288288288e+02   1.6831112339784804e-01
   1.4324324324324323e+02   1.6839005320865230e-01
   1.4360360360360360e+02   1.6846834435367067e-01
   1.4396396396396395e+02   1.6854599125103503e-01
   1.4432432432432432e+02   1.6862298831887731e-01
   1.4468468468468467e+02   1.6869932997532941e-01
   1.4504504504504504e+02   1.6877501063852327e-01
   1.4540540540540539e+02   1.6885002472659072e-01
   1.4576576576576576e+02   1.6892436665766369e-01
   1.4612612612612611e+02   1.6899803084987414e-01
   1.4648648648648648e+02   1.6907101172135391e-01
   1.4684684684684683e+02   1.6914330369023495e-01
   1.4720720720720720e+02   1.6921490117464916e-01
   1.4756756756756755e+02   1.6928579859272844e-01
   1.4792792792792793e+02   1.6935612717210380e-01
   1.4828828828828827e+02   1.6942630472045300e-01
   1.4864864864864865e+02   1.6949632261224756e-01
   1.4900900900900899e+02   1.6956613813885316e-01
   1.4936936936936937e+02   1.6963570859163538e-01
   1.4972972972972971e+02   1.6970499126195987e-01
   1.5009009009009009e+02   1.6977394344119229e-01
   1.5045045045045043e+02   1.6984252242069825e-01
   1.5081081081081081e+02   1.6991068549184341e-01
   1.5117117117117115e+02   1.6997838994599337e-01
   1.5153153153153153e+02   1.7004559307451381e-01
   1.5189189189189187e+02   1.7011225216877032e-01
   1.5225225225225225e+02   1.7017832452012857e-01
   1.5261261261261259e+02   1.7024376741995417e-01
   1.5297297297297297e+02   1.7030853815961280e-01
   1.5333333333333331e+02   1.7037259403047006e-01
   1.5369369369369369e+02   1.7043589232389159e-01
   1.5405405405405403e+02   1.7049839033124300e-01
   1.5441441441441441e+02   1.7056004534388997e-01
   1.5477477477477476e+02   1.7062081465319812e-01
   1.5513513513513513e+02   1.7068065555053311e-01
   1.5549549549549548e+02   1.7073952532726050e-01
   1.5585585585585585e+02   1.7079738127474600e-01
   1.5621621621621620e+02   1.7085418068435523e-01
   1.5657657657657657e+02   1.7090988084745382e-01
   1.5693693693693692e+02   1.7096443905540737e-01
   1.5729729729729729e+02   1.7101781259958157e-01
   1.5765765765765764e+02   1.7107000248791224e-01
   1.5801801801801801e+02   1.7112167236734618e-01
   1.5837837837837836e+02   1.7117304967824873e-01
   1.5873873873873873e+02   1.7122412195472128e-01
   1.5909909909909908e+02   1.7127487673086517e-01
   1.5945945945945945e+02   1.7132530154078179e-01
   1.5981981981981980e+02   1.7137538391857249e-01
   1.6018018018018017e+02   1.7142511139833866e-01
   1.6054054054054052e+02   1.7147447151418160e-01
   1.6090090090090089e+02   1.7152345180020276e-01
   1.6126126126126124e+02   1.7157203979050348e-01
   1.6162162162162161e+02   1.7162022301918509e-01
   1.6198198198198199e+02   1.7166798902034897e-01
   1.6234234234234233e+02   1.7171532532809650e-01
   1.6270270270270271e+02   1.7176221947652906e-01
   1.6306306306306305e+02   1.7180865899974795e-01
   1.6342342342342343e+02   1.7185463143185462e-01
   1.6378378378378378e+02   1.7190012430695040e-01
   1.6414414414414415e+02   1.7194512515913662e-01
   1.6450450450450450e+02   1.7198962152251471e-01
   1.6486486486486487e+02   1.7203360093118597e-01
   1.6522522522522522e+02   1.7207705091925182e-01
   1.6558558558558559e+02   1.7211995902081362e-01
   1.6594594594594594e+02   1.7216231276997268e-01
   1.6630630630630631e+02   1.7220409970083042e-01
   1.6666666666666666e+02   1.7224530734748822e-01
   1.6702702702702703e+02   1.7228592324404737e-01
   1.6738738738738738e+02   1.7232593492460932e-01
   1.6774774774774775e+02   1.7236532992327538e-01
   1.6810810810810810e+02   1.7240409577414692e-01
   1.6846846846846847e+02   1.7244222001132534e-01
   1.6882882882882882e+02   1.7247969016891199e-01
   1.6918918918918919e+02   1.7251649378100820e-01
   1.6954954954954954e+02   1.7255261838171540e-01
   1.6990990990990991e+02   1.7258805150513490e-01
   1.7027027027027026e+02   1.7262278068536807e-01
   1.7063063063063063e+02   1.7265679345651633e-01
   1.7099099099099098e+02   1.7269007735268097e-01
   1.7135135135135135e+02   1.7272261990796342e-01
   1.7171171171171170e+02   1.7275440865646499e-01
   1.7207207207207207e+02   1.7278543113228712e-01
   1.7243243243243242e+02   1.7281567486953109e-01
   1.7279279279279280e+02   1.7284512740229832e-01
   1.7315315315315314e+02   1.7287377626469017e-01
   1.7351351351351352e+02   1.7290160899080798e-01
   1.7387387387387386e+02   1.7292861311475313e-01
   1.7423423423423424e+02   1.7295477617062699e-01
   1.7459459459459458e+02   1.7298008569253093e-01
   1.7495495495495496e+02   1.7300452921456630e-01
   1.7531531531531530e+02   1.7302809427083446e-01
   1.7567567567567568e+02   1.7305076839543682e-01
   1.7603603603603602e+02   1.7307253912247469e-01
   1.7639639639639640e+02   1.7309339398604948e-01
   1.7675675675675674e+02   1.7311332052026254e-01
   1.7711711711711712e+02   1.7313230625921522e-01
   1.7747747747747746e+02   1.7315033873700889e-01
   1.7783783783783784e+02   1.7316740548774492e-01
   1.7819819819819818e+02   1.7318349404552469e-01
   1.7855855855855856e+02   1.7319859194444956e-01
   1.7891891891891891e+02   1.7321268671862089e-01
   1.7927927927927928e+02   1.7322576590214003e-01
   1.7963963963963963e+02   1.7323781702910837e-01
   1.8000000000000000e+02   1.7324882763362726e-01


==> li2curve.dat <==
x_0 f(x)
# some comment line
  -1.8000000000000000e+02  -1.1468312309821005e-02
  -1.7963963963963963e+02  -1.1269861715925812e-02
  -1.7927927927927928e+02  -1.1071411732619501e-02
  -1.7891891891891891e+02  -1.0872962359906745e-02
  -1.7855855855855856e+02  -1.0674513597792272e-02
  -1.7819819819819818e+02  -1.0476065446280759e-02
  -1.7783783783783784e+02  -1.0277617905376936e-02
  -1.7747747747747746e+02  -1.0079170975085471e-02
  -1.7711711711711712e+02  -9.8807246554111026e-03
  -1.7675675675675674e+02  -9.6822789463585010e-03
  -1.7639639639639640e+02  -9.4838338479323984e-03
  -1.7603603603603602e+02  -9.2853893601374630e-03
  -1.7567567567567568e+02  -9.0869454829784306e-03
  -1.7531531531531530e+02  -8.8885022164599710e-03
  -1.7495495495495496e+02  -8.6900595605868217e-03
  -1.7459459459459458e+02  -8.4916175153636458e-03
  -1.7423423423423424e+02  -8.2931760807951824e-03
  -1.7387387387387386e+02  -8.0947352568861014e-03
  -1.7351351351351352e+02  -7.8962950436411335e-03
  -1.7315315315315314e+02  -7.6978554410649510e-03
  -1.7279279279279280e+02  -7.4994164491622890e-03
  -1.7243243243243242e+02  -7.3009780679378156e-03
  -1.7207207207207207e+02  -7.1025402973962648e-03
  -1.7171171171171170e+02  -6.9041031375423100e-03
  -1.7135135135135135e+02  -6.7056665883806800e-03
  -1.7099099099099098e+02  -6.5072306499160473e-03
  -1.7063063063063063e+02  -6.3087953221531478e-03
  -1.7027027027027026e+02  -6.1103606050966486e-03
  -1.6990990990990991e+02  -5.9119264987512847e-03
  -1.6954954954954954e+02  -5.7134930031217277e-03
  -1.6918918918918919e+02  -5.5150601182127092e-03
  -1.6882882882882882e+02  -5.3166278440288988e-03
  -1.6846846846846847e+02  -5.1181961805750334e-03
  -1.6810810810810810e+02  -4.9197651278557819e-03
  -1.6774774774774775e+02  -4.7213346858758784e-03
  -1.6738738738738738e+02  -4.5229048546399919e-03
  -1.6702702702702703e+02  -4.3244756341528573e-03
  -1.6666666666666666e+02  -4.1260470244191445e-03
  -1.6630630630630631e+02  -3.9276190254435867e-03
  -1.6594594594594594e+02  -3.7291916372308559e-03
  -1.6558558558558559e+02  -3.5307648597856837e-03
  -1.6522522522522522e+02  -3.3323386931127423e-03
  -1.6486486486486487e+02  -3.1339131372167648e-03
  -1.6450450450450450e+02  -2.9354881921024208e-03
  -1.6414414414414415e+02  -2.7370638577744444e-03
  -1.6378378378378378e+02  -2.5386401342375065e-03
  -1.6342342342342343e+02  -2.3402170214963402e-03
  -1.6306306306306305e+02  -2.1417945195556162e-03
  -1.6270270270270271e+02  -1.9433726284200682e-03
  -1.6234234234234233e+02  -1.7449513480943663e-03
  -1.6198198198198199e+02  -1.5465306785832445e-03
  -1.6162162162162161e+02  -1.3481106198913726e-03
  -1.6126126126126124e+02  -1.1496911720234695e-03
  -1.6090090090090089e+02  -9.5127233498425189e-04
  -1.6054054054054052e+02  -7.5285410877839088e-04
  -1.6018018018018017e+02  -5.5443649341061971e-04
  -1.5981981981981980e+02  -3.5601948888560925e-04
  -1.5945945945945945e+02  -1.5760309520809269e-04
  -1.5909909909909908e+02   4.0812687617259188e-05
  -1.5873873873873873e+02   2.3922785958571305e-04
  -1.5837837837837836e+02   4.3764242069259824e-04
  -1.5801801801801801e+02   6.3605637093318128e-04
  -1.5765765765765764e+02   8.3446971030279164e-04
  -1.5729729729729729e+02   1.0328824387966955e-03
  -1.5693693693693692e+02   1.2312945564102230e-03
  -1.5657657657657657e+02   1.4297060631386401e-03
  -1.5621621621621620e+02   1.6281169589772765e-03
  -1.5585585585585585e+02   1.8265272314264168e-03
  -1.5549549549549548e+02   2.0249367871842359e-03
  -1.5513513513513513e+02   2.2233456504978108e-03
  -1.5477477477477476e+02   2.4217538749088507e-03
  -1.5441441441441441e+02   2.6201615139590014e-03
  -1.5405405405405403e+02   2.8185686211899723e-03
  -1.5369369369369369e+02   3.0169752501434102e-03
  -1.5333333333333331e+02   3.2153814543610243e-03
  -1.5297297297297297e+02   3.4137872873844610e-03
  -1.5261261261261259e+02   3.6121927440909765e-03
  -1.5225225225225225e+02   3.8105976464202214e-03
  -1.5189189189189187e+02   4.0090020241864066e-03
  -1.5153153153153153e+02   4.2074059309239950e-03
  -1.5117117117117115e+02   4.4058094201675155e-03
  -1.5081081081081081e+02   4.6042125454514304e-03
  -1.5045045045045043e+02   4.8026153603102674e-03
  -1.5009009009009009e+02   5.0010179182784897e-03
  -1.4972972972972971e+02   5.1994202728906248e-03
  -1.4936936936936937e+02   5.3978223737181242e-03
  -1.4900900900900899e+02   5.5962240697360732e-03
  -1.4864864864864865e+02   5.7946254090313967e-03
  -1.4828828828828827e+02   5.9930264451339248e-03
  -1.4792792792792793e+02   6.1914272315734247e-03
  -1.4756756756756755e+02   6.3898278218797247e-03
  -1.4720720720720720e+02   6.5882282695825930e-03
  -1.4684684684684683e+02   6.7866286282118587e-03
  -1.4648648648648648e+02   6.9850289512561762e-03
  -1.4612612612612611e+02   7.1834291302718227e-03
  -1.4576576576576576e+02   7.3818290668516669e-03
  -1.4540540540540539e+02   7.5802288145233251e-03
  -1.4504504504504504e+02   7.7786284268143513e-03
  -1.4468468468468467e+02   7.9770279572523618e-03
  -1.4432432432432432e+02   8.1754274593649080e-03
  -1.4396396396396395e+02   8.3738269866796070e-03
  -1.4360360360360360e+02   8.5722265927240145e-03
  -1.4324324324324323e+02   8.7706263235303814e-03
  -1.4288288288288288e+02   8.9690260220418039e-03
  -1.4252252252252251e+02   9.1674256459201540e-03
  -1.4216216216216216e+02   9.3658252486932565e-03
  -1.4180180180180179e+02   9.5642248838889981e-03
  -1.4144144144144144e+02   9.7626246050352035e-03
  -1.4108108108108107e+02   9.9610244656597579e-03
  -1.4072072072072072e+02   1.0159424519290489e-02
  -1.4036036036036035e+02   1.0357824819455283e-02
  -1.4000000000000000e+02   1.0556225391878497e-02
  -1.3963963963963963e+02   1.0754626056592333e-02
  -1.3927927927927928e+02   1.0953026814476461e-02
  -1.3891891891891891e+02   1.1151427719061524e-02
  -1.3855855855855856e+02   1.1349828823878102e-02
  -1.3819819819819818e+02   1.1548230182456837e-02
  -1.3783783783783784e+02   1.1746631848328306e-02
  -1.3747747747747746e+02   1.1945033875023152e-02
  -1.3711711711711712e+02   1.2143436316071956e-02
  -1.3675675675675674e+02   1.2341839164024444e-02
  -1.3639639639639640e+02   1.2540242241710709e-02
  -1.3603603603603602e+02   1.2738645580386013e-02
  -1.3567567567567568e+02   1.2937049233586176e-02
  -1.3531531531531530e+02   1.3135453254847078e-02
  -1.3495495495495496e+02   1.3333857697704536e-02
  -1.3459459459459458e+02   1.3532262615694433e-02
  -1.3423423423423424e+02   1.3730668062352586e-02
  -1.3387387387387386e+02   1.3929074091214879e-02
  -1.3351351351351352e+02   1.4127480648756288e-02
  -1.3315315315315314e+02   1.4325887586355878e-02
  -1.3279279279279280e+02   1.4524294952793134e-02
  -1.3243243243243242e+02   1.4722702801611660e-02
  -1.3207207207207207e+02   1.4921111186355002e-02
  -1.3171171171171170e+02   1.5119520160566762e-02
  -1.3135135135135135e+02   1.5317929777790486e-02
  -1.3099099099099098e+02   1.5516340091569776e-02
  -1.3063063063063063e+02   1.5714751155320398e-02
  -1.3027027027027026e+02   1.5913162856875249e-02
  -1.2990990990990991e+02   1.6111575101607215e-02
  -1.2954954954954954e+02   1.6309987943070106e-02
  -1.2918918918918919e+02   1.6508401434817681e-02
  -1.2882882882882882e+02   1.6706815630403757e-02
  -1.2846846846846847e+02   1.6905230583382086e-02
  -1.2810810810810810e+02   1.7103646347306482e-02
  -1.2774774774774774e+02   1.7302062975730708e-02
  -1.2738738738738738e+02   1.7500480513792511e-02
  -1.2702702702702702e+02   1.7698898802144748e-02
  -1.2666666666666666e+02   1.7897317801613865e-02
  -1.2630630630630630e+02   1.8095737565766341e-02
  -1.2594594594594594e+02   1.8294158148168666e-02
  -1.2558558558558558e+02   1.8492579602387319e-02
  -1.2522522522522522e+02   1.8691001981988788e-02
  -1.2486486486486486e+02   1.8889425340539549e-02
  -1.2450450450450450e+02   1.9087849731606092e-02
  -1.2414414414414414e+02   1.9286275179064012e-02
  -1.2378378378378378e+02   1.9484701502240246e-02
  -1.2342342342342342e+02   1.9683128704544493e-02
  -1.2306306306306305e+02   1.9881556839558424e-02
  -1.2270270270270269e+02   2.0079985960863713e-02
  -1.2234234234234233e+02   2.0278416122042026e-02
  -1.2198198198198197e+02   2.0476847376675041e-02
  -1.2162162162162161e+02   2.0675279778344425e-02
  -1.2126126126126125e+02   2.0873713380631851e-02
  -1.2090090090090089e+02   2.1072148173086828e-02
  -1.2054054054054053e+02   2.1270583979699879e-02
  -1.2018018018018017e+02   2.1469020833538133e-02
  -1.1981981981981981e+02   2.1667458788200936e-02
  -1.1945945945945945e+02   2.1865897897287642e-02
  -1.1909909909909909e+02   2.2064338214397603e-02
  -1.1873873873873873e+02   2.2262779793130173e-02
  -1.1837837837837837e+02   2.2461222687084701e-02
  -1.1801801801801801e+02   2.2659666949860539e-02
  -1.1765765765765765e+02   2.2858112523519342e-02
  -1.1729729729729729e+02   2.3056559262876010e-02
  -1.1693693693693693e+02   2.3255007217655815e-02
  -1.1657657657657657e+02   2.3453456441478275e-02
  -1.1621621621621621e+02   2.3651906987962924e-02
  -1.1585585585585585e+02   2.3850358910729282e-02
  -1.1549549549549549e+02   2.4048812263396876e-02
  -1.1513513513513513e+02   2.4247267099585239e-02
  -1.1477477477477477e+02   2.4445723472564324e-02
  -1.1441441441441441e+02   2.4644181264679002e-02
  -1.1405405405405405e+02   2.4842640386888007e-02
  -1.1369369369369369e+02   2.5041100892833540e-02
  -1.1333333333333333e+02   2.5239562836157796e-02
  -1.1297297297297297e+02   2.5438026270502977e-02
  -1.1261261261261261e+02   2.5636491249511274e-02
  -1.1225225225225225e+02   2.5834957826824892e-02
  -1.1189189189189189e+02   2.6033426056086023e-02
  -1.1153153153153153e+02   2.6231895980929083e-02
  -1.1117117117117117e+02   2.6430367438496416e-02
  -1.1081081081081081e+02   2.6628840394576497e-02
  -1.1045045045045045e+02   2.6827314902836699e-02
  -1.1009009009009009e+02   2.7025791016944391e-02
  -1.0972972972972973e+02   2.7224268790566945e-02
  -1.0936936936936937e+02   2.7422748277371727e-02
  -1.0900900900900901e+02   2.7621229531026109e-02
  -1.0864864864864865e+02   2.7819712605197465e-02
  -1.0828828828828829e+02   2.8018197520556291e-02
  -1.0792792792792793e+02   2.8216684095470873e-02
  -1.0756756756756756e+02   2.8415172337459087e-02
  -1.0720720720720720e+02   2.8613662300215986e-02
  -1.0684684684684684e+02   2.8812154037436616e-02
  -1.0648648648648648e+02   2.9010647602816027e-02
  -1.0612612612612612e+02   2.9209143050049260e-02
  -1.0576576576576576e+02   2.9407640432831367e-02
  -1.0540540540540540e+02   2.9606139804857400e-02
  -1.0504504504504504e+02   2.9804641150359169e-02
  -1.0468468468468468e+02   3.0003144295627650e-02
  -1.0432432432432432e+02   3.0201649276687916e-02
  -1.0396396396396396e+02   3.0400156147265208e-02
  -1.0360360360360360e+02   3.0598664961084755e-02
  -1.0324324324324324e+02   3.0797175771871792e-02
  -1.0288288288288288e+02   3.0995688633351552e-02
  -1.0252252252252252e+02   3.1194203599249265e-02
  -1.0216216216216216e+02   3.1392720723290170e-02
  -1.0180180180180180e+02   3.1591239939627563e-02
  -1.0144144144144144e+02   3.1789761109477392e-02
  -1.0108108108108108e+02   3.1988284284009273e-02
  -1.0072072072072072e+02   3.2186809516981128e-02
  -1.0036036036036036e+02   3.2385336862150893e-02
  -1.0000000000000000e+02   3.2583866373276503e-02
  -9.9639639639639640e+01   3.2782398104115887e-02
  -9.9279279279279280e+01   3.2980932108426973e-02
  -9.8918918918918919e+01   3.3179468438966728e-02
  -9.8558558558558559e+01   3.3378006968989057e-02
  -9.8198198198198199e+01   3.3576547618977527e-02
  -9.7837837837837839e+01   3.3775090442725274e-02
  -9.7477477477477478e+01   3.3973635494025448e-02
  -9.7117117117117118e+01   3.4172182826671206e-02
  -9.6756756756756758e+01   3.4370732494455686e-02
  -9.6396396396396398e+01   3.4569284551172044e-02
  -9.6036036036036037e+01   3.4767839050613418e-02
  -9.5675675675675677e+01   3.4966396033456609e-02
  -9.5315315315315317e+01   3.5164955331372594e-02
  -9.4954954954954957e+01   3.5363516918496110e-02
  -9.4594594594594597e+01   3.5562080848658043e-02
  -9.4234234234234236e+01   3.5760647175689282e-02
  -9.3873873873873876e+01   3.5959215953420706e-02
  -9.3513513513513516e+01   3.6157787235683206e-02
  -9.3153153153153156e+01   3.6356361076307672e-02
  -9.2792792792792795e+01   3.6554937529124983e-02
  -9.2432432432432435e+01   3.6753516608833976e-02
  -9.2072072072072061e+01   3.6952098132974488e-02
  -9.1711711711711700e+01   3.7150682115778259e-02
  -9.1351351351351340e+01   3.7349268611116433e-02
  -9.0990990990990980e+01   3.7547857672860181e-02
  -9.0630630630630620e+01   3.7746449354880640e-02
  -9.0270270270270260e+01   3.7945043711048981e-02
  -8.9909909909909899e+01   3.8143640795236342e-02
  -8.9549549549549539e+01   3.8342240661313885e-02
  -8.9189189189189179e+01   3.8540843283887641e-02
  -8.8828828828828819e+01   3.8739448494227287e-02
  -8.8468468468468458e+01   3.8938056332915263e-02
  -8.8108108108108098e+01   3.9136666853865520e-02
  -8.7747747747747738e+01   3.9335280110992021e-02
  -8.7387387387387378e+01   3.9533896158208709e-02
  -8.7027027027027017e+01   3.9732515049429554e-02
  -8.6666666666666657e+01   3.9931136838568505e-02
  -8.6306306306306297e+01   4.0129761579539514e-02
  -8.5945945945945937e+01   4.0328389192504116e-02
  -8.5585585585585576e+01   4.0527019550771572e-02
  -8.5225225225225216e+01   4.0725652707316831e-02
  -8.4864864864864856e+01   4.0924288716099183e-02
  -8.4504504504504496e+01   4.1122927631077937e-02
  -8.4144144144144136e+01   4.1321569506212387e-02
  -8.3783783783783775e+01   4.1520214395461830e-02
  -8.3423423423423415e+01   4.1718862352785560e-02
  -8.3063063063063055e+01   4.1917513429475334e-02
  -8.2702702702702695e+01   4.2116167494926367e-02
  -8.2342342342342334e+01   4.2314824486092729e-02
  -8.1981981981981974e+01   4.2513484450709980e-02
  -8.1621621621621614e+01   4.2712147436513713e-02
  -8.1261261261261254e+01   4.2910813491239506e-02
  -8.0900900900900893e+01   4.3109482662622926e-02
  -8.0540540540540533e+01   4.3308154998399559e-02
  -8.0180180180180173e+01   4.3506830546304977e-02
  -7.9819819819819813e+01   4.3705509374640017e-02
  -7.9459459459459453e+01   4.3904191711380089e-02
  -7.9099099099099092e+01   4.4102877472105041e-02
  -7.8738738738738732e+01   4.4301566484642792e-02
  -7.8378378378378372e+01   4.4500258576821244e-02
  -7.8018018018018012e+01   4.4698953576468317e-02
  -7.7657657657657651e+01   4.4897651311411921e-02
  -7.7297297297297291e+01   4.5096351609479959e-02
  -7.6936936936936931e+01   4.5295054298500344e-02
  -7.6576576576576571e+01   4.5493759382188692e-02
  -7.6216216216216210e+01   4.5692467500428713e-02
  -7.5855855855855850e+01   4.5891178551503743e-02
  -7.5495495495495490e+01   4.6089892326874465e-02
  -7.5135135135135130e+01   4.6288608618001534e-02
  -7.4774774774774770e+01   4.6487327216345631e-02
  -7.4414414414414409e+01   4.6686047913367411e-02
  -7.4054054054054049e+01   4.6884770500527542e-02
  -7.3693693693693689e+01   4.7083494769286707e-02
  -7.3333333333333329e+01   4.7282220834290262e-02
  -7.2972972972972968e+01   4.7480949232530045e-02
  -7.2612612612612608e+01   4.7679679840086545e-02
  -7.2252252252252248e+01   4.7878412507721395e-02
  -7.1891891891891888e+01   4.8077147086196245e-02
  -7.1531531531531527e+01   4.8275883426272731e-02
  -7.1171171171171167e+01   4.8474621378712508e-02
  -7.0810810810810807e+01   4.8673360794277205e-02
  -7.0450450450450447e+01   4.8872101523728478e-02
  -7.0090090090090087e+01   4.9070843852163190e-02
  -6.9729729729729726e+01   4.9269588070123153e-02
  -6.9369369369369366e+01   4.9468334028303917e-02
  -6.9009009009009006e+01   4.9667081577396709e-02
  -6.8648648648648646e+01   4.9865830568092753e-02
  -6.8288288288288285e+01   5.0064580851083271e-02
  -6.7927927927927925e+01   5.0263332277059480e-02
  -6.7567567567567565e+01   5.0462084696712602e-02
  -6.7207207207207205e+01   5.0660837980871738e-02
  -6.6846846846846844e+01   5.0859592564801923e-02
  -6.6486486486486484e+01   5.1058348568824082e-02
  -6.6126126126126124e+01   5.1257105843578211e-02
  -6.5765765765765764e+01   5.1455864239704330e-02
  -6.5405405405405403e+01   5.1654623607842426e-02
  -6.5045045045045043e+01   5.1853383798632517e-02
  -6.4684684684684683e+01   5.2052144662714614e-02
  -6.4324324324324323e+01   5.2250906050728713e-02
  -6.3963963963963963e+01   5.2449667895236841e-02
  -6.3603603603603602e+01   5.2648430698831933e-02
  -6.3243243243243242e+01   5.2847194452782950e-02
  -6.2882882882882882e+01   5.3045959007697908e-02
  -6.2522522522522522e+01   5.3244724214184823e-02
  -6.2162162162162161e+01   5.3443489922851709e-02
  -6.1801801801801801e+01   5.3642255984306574e-02
  -6.1441441441441441e+01   5.3841022249157447e-02
  -6.1081081081081081e+01   5.4039788568012330e-02
  -6.0720720720720720e+01   5.4238554977005075e-02
  -6.0360360360360360e+01   5.4437321962675464e-02
  -6.0000000000000000e+01   5.4636089428781183e-02
  -5.9639639639639640e+01   5.4834857225917487e-02
  -5.9279279279279280e+01   5.5033625204679644e-02
  -5.8918918918918919e+01   5.5232393215662909e-02
  -5.8558558558558559e+01   5.5431161109462557e-02
  -5.8198198198198199e+01   5.5629928736673835e-02
  -5.7837837837837839e+01   5.5828695947892013e-02
  -5.7477477477477471e+01   5.6027462924682775e-02
  -5.7117117117117111e+01   5.6226230053919614e-02
  -5.6756756756756751e+01   5.6424997193600591e-02
  -5.6396396396396391e+01   5.6623764194327478e-02
  -5.6036036036036030e+01   5.6822530906702008e-02
  -5.5675675675675670e+01   5.7021297181325939e-02
  -5.5315315315315310e+01   5.7220062868801026e-02
  -5.4954954954954950e+01   5.7418827819729019e-02
  -5.4594594594594589e+01   5.7617591888137157e-02
  -5.4234234234234229e+01   5.7816355432479427e-02
  -5.3873873873873869e+01   5.8015118666690610e-02
  -5.3513513513513509e+01   5.8213881441398177e-02
  -5.3153153153153148e+01   5.8412643607229614e-02
  -5.2792792792792788e+01   5.8611405014812414e-02
  -5.2432432432432428e+01   5.8810165514774047e-02
  -5.2072072072072068e+01   5.9008924957742008e-02
  -5.1711711711711708e+01   5.9207683194343781e-02
  -5.1351351351351347e+01   5.9406440116371355e-02
  -5.0990990990990987e+01   5.9605196197683986e-02
  -5.0630630630630627e+01   5.9803951499030200e-02
  -5.0270270270270267e+01   6.0002705871082446e-02
  -4.9909909909909906e+01   6.0201459164513173e-02
  -4.9549549549549546e+01   6.0400211229994817e-02
  -4.9189189189189186e+01   6.0598961918199828e-02
  -4.8828828828828826e+01   6.0797711079800656e-02
  -4.8468468468468465e+01   6.0996458565469737e-02
  -4.8108108108108105e+01   6.1195204346259531e-02
  -4.7747747747747745e+01   6.1393948928039586e-02
  -4.7387387387387385e+01   6.1592692260269956e-02
  -4.7027027027027025e+01   6.1791434193687260e-02
  -4.6666666666666664e+01   6.1990174579028105e-02
  -4.6306306306306304e+01   6.2188913267029126e-02
  -4.5945945945945944e+01   6.2387650108426930e-02
  -4.5585585585585584e+01   6.2586384953958143e-02
  -4.5225225225225223e+01   6.2785117654359374e-02
  -4.4864864864864863e+01   6.2983848301058618e-02
  -4.4504504504504503e+01   6.3182577349112465e-02
  -4.4144144144144143e+01   6.3381304678399114e-02
  -4.3783783783783782e+01   6.3580030139738522e-02
  -4.3423423423423422e+01   6.3778753583950687e-02
  -4.3063063063063062e+01   6.3977474861855579e-02
  -4.2702702702702702e+01   6.4176193824273170e-02
  -4.2342342342342342e+01   6.4374910322023457e-02
  -4.1981981981981981e+01   6.4573624205926397e-02
  -4.1621621621621621e+01   6.4772336425732838e-02
  -4.1261261261261261e+01   6.4971047750397110e-02
  -4.0900900900900901e+01   6.5169757451376903e-02
  -4.0540540540540540e+01   6.5368464797932402e-02
  -4.0180180180180180e+01   6.5567169059323749e-02
  -3.9819819819819820e+01   6.5765869504811100e-02
  -3.9459459459459460e+01   6.5964565403654613e-02
  -3.9099099099099099e+01   6.6163256025114428e-02
  -3.8738738738738739e+01   6.6361940977077982e-02
  -3.8378378378378379e+01   6.6560632416240356e-02
  -3.8018018018018019e+01   6.6759331644187306e-02
  -3.7657657657657658e+01   6.6958031672475785e-02
  -3.7297297297297298e+01   6.7156725512662732e-02
  -3.6936936936936938e+01   6.7355406176305074e-02
  -3.6576576576576578e+01   6.7554066674959765e-02
  -3.6216216216216218e+01   6.7752700020183743e-02
  -3.5855855855855857e+01   6.7951299223533934e-02
  -3.5495495495495497e+01   6.8149858836005633e-02
  -3.5135135135135137e+01   6.8348389278463151e-02
  -3.4774774774774777e+01   6.8546894270004460e-02
  -3.4414414414414409e+01   6.8745374173239088e-02
  -3.4054054054054049e+01   6.8943829350776545e-02
  -3.3693693693693689e+01   6.9142260165226344e-02
  -3.3333333333333329e+01   6.9340666979198023e-02
  -3.2972972972972968e+01   6.9539050155301069e-02
  -3.2612612612612608e+01   6.9737410056145005e-02
  -3.2252252252252248e+01   6.9935745404480693e-02
  -3.1891891891891891e+01   7.0134050762372710e-02
  -3.1531531531531531e+01   7.0332328293213897e-02
  -3.1171171171171171e+01   7.0530581007543655e-02
  -3.0810810810810811e+01   7.0728811915901427e-02
  -3.0450450450450450e+01   7.0927024028826613e-02
  -3.0090090090090090e+01   7.1125220356858643e-02
  -2.9729729729729730e+01   7.1323403910536931e-02
  -2.9369369369369370e+01   7.1521577700400921e-02
  -2.9009009009009009e+01   7.1719739267998392e-02
  -2.8648648648648646e+01   7.1917879857095357e-02
  -2.8288288288288285e+01   7.2116002068068577e-02
  -2.7927927927927925e+01   7.2314108898161381e-02
  -2.7567567567567565e+01   7.2512203344617027e-02
  -2.7207207207207205e+01   7.2710288404678844e-02
  -2.6846846846846844e+01   7.2908367075590091e-02
  -2.6486486486486484e+01   7.3106442354594084e-02
  -2.6126126126126124e+01   7.3304517238934108e-02
  -2.5765765765765764e+01   7.3502586331891995e-02
  -2.5405405405405403e+01   7.3700643434905552e-02
  -2.5045045045045043e+01   7.3898691535084896e-02
  -2.4684684684684683e+01   7.4096733624229125e-02
  -2.4324324324324323e+01   7.4294772694137354e-02
  -2.3963963963963963e+01   7.4492811736608669e-02
  -2.3603603603603602e+01   7.4690853743442184e-02
  -2.3243243243243242e+01   7.4888901706437014e-02
  -2.2882882882882882e+01   7.5086958383951616e-02
  -2.2522522522522522e+01   7.5285015654171103e-02
  -2.2162162162162161e+01   7.5483070367856023e-02
  -2.1801801801801801e+01   7.5681125466814672e-02
  -2.1441441441441441e+01   7.5879183892855320e-02
  -2.1081081081081081e+01   7.6077248587786292e-02
  -2.0720720720720720e+01   7.6275322493415829e-02
  -2.0360360360360360e+01   7.6473408551552269e-02
  -2.0000000000000000e+01   7.6671509704003868e-02
  -1.9639639639639640e+01   7.6869628520385078e-02
  -1.9279279279279280e+01   7.7067762341288468e-02
  -1.8918918918918919e+01   7.7265909132381780e-02
  -1.8558558558558559e+01   7.7464067847317339e-02
  -1.8198198198198199e+01   7.7662237439747442e-02
  -1.7837837837837839e+01   7.7860416863324414e-02
  -1.7477477477477478e+01   7.8058605071700579e-02
  -1.7117117117117115e+01   7.8256801018528235e-02
  -1.6756756756756754e+01   7.8455003657459721e-02
  -1.6396396396396394e+01   7.8653213245356388e-02
  -1.6036036036036034e+01   7.8851434947820848e-02
  -1.5675675675675675e+01   7.9049667700538631e-02
  -1.5315315315315315e+01   7.9247909487291143e-02
  -1.4954954954954955e+01   7.9446158291859734e-02
  -1.4594594594594595e+01   7.9644412098025794e-02
  -1.4234234234234233e+01   7.9842668889570700e-02
  -1.3873873873873872e+01   8.0040926650275818e-02
  -1.3513513513513512e+01   8.0239183363922523e-02
  -1.3153153153153152e+01   8.0437439123008422e-02
  -1.2792792792792792e+01   8.0635698031773298e-02
  -1.2432432432432432e+01   8.0833959849760134e-02
  -1.2072072072072071e+01   8.1032224091100336e-02
  -1.1711711711711711e+01   8.1230490269925293e-02
  -1.1351351351351351e+01   8.1428757900366397e-02
  -1.0990990990990991e+01   8.1627026496555066e-02
  -1.0630630630630630e+01   8.1825295572622692e-02
  -1.0270270270270270e+01   8.2023564642700664e-02
  -9.9099099099099099e+00   8.2221834468735752e-02
  -9.5495495495495497e+00   8.2420106162975307e-02
  -9.1891891891891895e+00   8.2618379245363277e-02
  -8.8288288288288292e+00   8.2816653229901227e-02
  -8.4684684684684672e+00   8.3014927630590749e-02
  -8.1081081081081070e+00   8.3213201961433378e-02
  -7.7477477477477477e+00   8.3411475736430707e-02
  -7.3873873873873874e+00   8.3609748469584286e-02
  -7.0270270270270263e+00   8.3808019699799743e-02
  -6.6666666666666661e+00   8.4006290694238983e-02
  -6.3063063063063058e+00   8.4204562041015604e-02
  -5.9459459459459456e+00   8.4402833254206458e-02
  -5.5855855855855854e+00   8.4601103847888409e-02
  -5.2252252252252251e+00   8.4799373336138337e-02
  -4.8648648648648649e+00   8.4997641233033105e-02
  -4.5045045045045047e+00   8.5195907052649567e-02
  -4.1441441441441436e+00   8.5394170309064599e-02
  -3.7837837837837838e+00   8.5592430670350980e-02
  -3.4234234234234231e+00   8.5790689705567275e-02
  -3.0630630630630629e+00   8.5988947571650196e-02
  -2.7027027027027026e+00   8.6187203782956953e-02
  -2.3423423423423424e+00   8.6385457853844744e-02
  -1.9819819819819819e+00   8.6583709298670763e-02
  -1.6216216216216215e+00   8.6781957631792223e-02
  -1.2612612612612613e+00   8.6980202367566303e-02
  -9.0090090090090080e-01   8.7178443020350202e-02
  -5.4054054054054057e-01   8.7376679349200514e-02
  -1.8018018018018017e-01   8.7574912352604090e-02
   1.8018018018018017e-01   8.7773142119850253e-02
   5.4054054054054057e-01   8.7971368553570184e-02
   9.0090090090090080e-01   8.8169591556395033e-02
   1.2612612612612613e+00   8.8367811030955992e-02
   1.6216216216216215e+00   8.8566026879884213e-02
   1.9819819819819819e+00   8.8764239005810888e-02
   2.3423423423423424e+00   8.8962447311367168e-02
   2.7027027027027026e+00   8.9160650106266295e-02
   3.0630630630630629e+00   8.9358844194528497e-02
   3.4234234234234231e+00   8.9557031701488946e-02
   3.7837837837837838e+00   8.9755215029195007e-02
   4.1441441441441436e+00   8.9953396579694006e-02
   4.5045045045045047e+00   9.0151578755033296e-02
   4.8648648648648649e+00   9.0349763957260229e-02
   5.2252252252252251e+00   9.0547954588422158e-02
   5.5855855855855854e+00   9.0746153050566436e-02
   5.9459459459459456e+00   9.0944358747209852e-02
   6.3063063063063058e+00   9.1142568298908988e-02
   6.6666666666666661e+00   9.1340781465399520e-02
   7.0270270270270263e+00   9.1538998031086130e-02
   7.3873873873873874e+00   9.1737217780373456e-02
   7.7477477477477477e+00   9.1935440497666152e-02
   8.1081081081081070e+00   9.2133665967368869e-02
   8.4684684684684672e+00   9.2331893973886262e-02
   8.8288288288288292e+00   9.2530124319561730e-02
   9.1891891891891895e+00   9.2728358549356876e-02
   9.5495495495495497e+00   9.2926597146676379e-02
   9.9099099099099099e+00   9.3124839233528892e-02
   1.0270270270270270e+01   9.3323083931923081e-02
   1.0630630630630630e+01   9.3521330363867575e-02
   1.0990990990990991e+01   9.3719577651371039e-02
   1.1351351351351351e+01   9.3917824916442114e-02
   1.1711711711711711e+01   9.4116071281089467e-02
   1.2072072072072071e+01   9.4314316101562309e-02
   1.2432432432432432e+01   9.4512562162059707e-02
   1.2792792792792792e+01   9.4710809841797736e-02
   1.3153153153153152e+01   9.4909058262736906e-02
   1.3513513513513512e+01   9.5107306546837786e-02
   1.3873873873873872e+01   9.5305553816060887e-02
   1.4234234234234233e+01   9.5503799192366734e-02
   1.4594594594594595e+01   9.5702041797715895e-02
   1.4954954954954955e+01   9.5900280754068867e-02
   1.5315315315315315e+01   9.6098515819692837e-02
   1.5675675675675675e+01   9.6296749981328686e-02
   1.6036036036036034e+01   9.6494983013471702e-02
   1.6396396396396394e+01   9.6693214038704012e-02
   1.6756756756756754e+01   9.6891442179607740e-02
   1.7117117117117115e+01   9.7089666558765012e-02
   1.7477477477477478e+01   9.7287886298757953e-02
   1.7837837837837839e+01   9.7486100522168703e-02
   1.8198198198198199e+01   9.7684308351579388e-02
   1.8558558558558559e+01   9.7882510140766238e-02
   1.8918918918918919e+01   9.8080708686299867e-02
   1.9279279279279280e+01   9.8278903357086347e-02
   1.9639639639639640e+01   9.8477093276997635e-02
   2.0000000000000000e+01   9.8675277569905684e-02
   2.0360360360360360e+01   9.8873455359682408e-02
   2.0720720720720720e+01   9.9071625770199789e-02
   2.1081081081081081e+01   9.9269787925329742e-02
   2.1441441441441441e+01   9.9467940948944220e-02
   2.1801801801801801e+01   9.9666085975281440e-02
   2.2162162162162161e+01   9.9864225228628423e-02
   2.2522522522522522e+01   1.0006235786936662e-01
   2.2882882882882882e+01   1.0026048302332295e-01
   2.3243243243243242e+01   1.0045859981632427e-01
   2.3603603603603602e+01   1.0065670737419746e-01
   2.3963963963963963e+01   1.0085480482276944e-01
   2.4324324324324323e+01   1.0105289128786706e-01
   2.4684684684684683e+01   1.0125096590927352e-01
   2.5045045045045043e+01   1.0144903073182603e-01
   2.5405405405405403e+01   1.0164708708674236e-01
   2.5765765765765764e+01   1.0184513410246480e-01
   2.6126126126126124e+01   1.0204317090743560e-01
   2.6486486486486484e+01   1.0224119663009702e-01
   2.6846846846846844e+01   1.0243921039889135e-01
   2.7207207207207205e+01   1.0263721134226086e-01
   2.7567567567567565e+01   1.0283519858864780e-01
   2.7927927927927925e+01   1.0303317143893871e-01
   2.8288288288288285e+01   1.0323113256982658e-01
   2.8648648648648646e+01   1.0342908251834020e-01
   2.9009009009009009e+01   1.0362702041619139e-01
   2.9369369369369370e+01   1.0382494539509200e-01
   2.9729729729729730e+01   1.0402285658675391e-01
   3.0090090090090090e+01   1.0422075312288891e-01
   3.0450450450450450e+01   1.0441863413520888e-01
   3.0810810810810811e+01   1.0461649875542567e-01
   3.1171171171171171e+01   1.0481434663925127e-01
   3.1531531531531531e+01   1.0501218092137429e-01
   3.1891891891891891e+01   1.0521000148439207e-01
   3.2252252252252248e+01   1.0540780735754579e-01
   3.2612612612612608e+01   1.0560559757007670e-01
   3.2972972972972968e+01   1.0580337115122604e-01
   3.3333333333333329e+01   1.0600112713023500e-01
   3.3693693693693689e+01   1.0619886453634485e-01
   3.4054054054054049e+01   1.0639658239879679e-01
   3.4414414414414409e+01   1.0659428500609366e-01
   3.4774774774774777e+01   1.0679198838372107e-01
   3.5135135135135137e+01   1.0698968576104063e-01
   3.5495495495495497e+01   1.0718736810444367e-01
   3.5855855855855857e+01   1.0738502638032148e-01
   3.6216216216216218e+01   1.0758265155506540e-01
   3.6576576576576578e+01   1.0778023459506669e-01
   3.6936936936936938e+01   1.0797776646671671e-01
   3.7297297297297298e+01   1.0817523813640673e-01
   3.7657657657657658e+01   1.0837265408332215e-01
   3.8018018018018019e+01   1.0857003667804513e-01
   3.8378378378378379e+01   1.0876738134533569e-01
   3.8738738738738739e+01   1.0896468249295101e-01
   3.9099099099099099e+01   1.0916193452864831e-01
   3.9459459459459460e+01   1.0935913186018478e-01
   3.9819819819819820e+01   1.0955626889531764e-01
   4.0180180180180180e+01   1.0975334004180408e-01
   4.0540540540540540e+01   1.0995033970740130e-01
   4.0900900900900901e+01   1.1014727075660470e-01
   4.1261261261261261e+01   1.1034414180729554e-01
   4.1621621621621621e+01   1.1054095254533998e-01
   4.1981981981981981e+01   1.1073770261625809e-01
   4.2342342342342342e+01   1.1093439166556990e-01
   4.2702702702702702e+01   1.1113101933879549e-01
   4.3063063063063062e+01   1.1132758528145489e-01
   4.3423423423423422e+01   1.1152408913906818e-01
   4.3783783783783782e+01   1.1172053056116807e-01
   4.4144144144144143e+01   1.1191691050721543e-01
   4.4504504504504503e+01   1.1211322967770596e-01
   4.4864864864864863e+01   1.1230948772503853e-01
   4.5225225225225223e+01   1.1250568430161205e-01
   4.5585585585585584e+01   1.1270181905982542e-01
   4.5945945945945944e+01   1.1289789165207752e-01
   4.6306306306306304e+01   1.1309390173076725e-01
   4.6666666666666664e+01   1.1328984894829351e-01
   4.7027027027027025e+01   1.1348573298671630e-01
   4.7387387387387385e+01   1.1368155498298056e-01
   4.7747747747747745e+01   1.1387731542245745e-01
   4.8108108108108105e+01   1.1407301396442653e-01
   4.8468468468468465e+01   1.1426865026816733e-01
   4.8828828828828826e+01   1.1446422399295945e-01
   4.9189189189189186e+01   1.1465973479808245e-01
   4.9549549549549546e+01   1.1485518234281589e-01
   4.9909909909909906e+01   1.1505056628643932e-01
   5.0270270270270267e+01   1.1524588635208113e-01
   5.0630630630630627e+01   1.1544114377312961e-01
   5.0990990990990987e+01   1.1563633889199686e-01
   5.1351351351351347e+01   1.1583147137483957e-01
   5.1711711711711708e+01   1.1602654088781444e-01
   5.2072072072072068e+01   1.1622154709707819e-01
   5.2432432432432428e+01   1.1641648966878750e-01
   5.2792792792792788e+01   1.1661136826909906e-01
   5.3153153153153148e+01   1.1680618256416957e-01
   5.3513513513513509e+01   1.1700093387614642e-01
   5.3873873873873869e+01   1.1719564692982480e-01
   5.4234234234234229e+01   1.1739031966870270e-01
   5.4594594594594589e+01   1.1758493847088296e-01
   5.4954954954954950e+01   1.1777948971446840e-01
   5.5315315315315310e+01   1.1797395977756189e-01
   5.5675675675675670e+01   1.1816833503826626e-01
   5.6036036036036030e+01   1.1836260187468435e-01
   5.6396396396396391e+01   1.1855674666491900e-01
   5.6756756756756751e+01   1.1875076998006197e-01
   5.7117117117117111e+01   1.1894484969768303e-01
   5.7477477477477471e+01   1.1913897513437181e-01
   5.7837837837837839e+01   1.1933305841547866e-01
   5.8198198198198199e+01   1.1952701166635391e-01
   5.8558558558558559e+01   1.1972074701234789e-01
   5.8918918918918919e+01   1.1991417657881098e-01
   5.9279279279279280e+01   1.2010721249109350e-01
   5.9639639639639640e+01   1.2029976687454580e-01
   6.0000000000000000e+01   1.2049175963950154e-01
   6.0360360360360360e+01   1.2068326790248486e-01
   6.0720720720720720e+01   1.2087436125357531e-01
   6.1081081081081081e+01   1.2106507223772582e-01
   6.1441441441441441e+01   1.2125543339988933e-01
   6.1801801801801801e+01   1.2144547728501874e-01
   6.2162162162162161e+01   1.2163523643806701e-01
   6.2522522522522522e+01   1.2182474340398705e-01
   6.2882882882882882e+01   1.2201403072773179e-01
   6.3243243243243242e+01   1.2220312928436296e-01
   6.3603603603603602e+01   1.2239191854544969e-01
   6.3963963963963963e+01   1.2258034686751555e-01
   6.4324324324324323e+01   1.2276846891489848e-01
   6.4684684684684683e+01   1.2295633935193635e-01
   6.5045045045045043e+01   1.2314401284296708e-01
   6.5405405405405403e+01   1.2333154405232856e-01
   6.5765765765765764e+01   1.2351898764435870e-01
   6.6126126126126124e+01   1.2370639828339539e-01
   6.6486486486486484e+01   1.2389383063377654e-01
   6.6846846846846844e+01   1.2408123426256998e-01
   6.7207207207207205e+01   1.2426845717478659e-01
   6.7567567567567565e+01   1.2445553948828063e-01
   6.7927927927927925e+01   1.2464252622412425e-01
   6.8288288288288285e+01   1.2482946240338960e-01
   6.8648648648648646e+01   1.2501639304714884e-01
   6.9009009009009006e+01   1.2520336317647415e-01
   6.9369369369369366e+01   1.2539041781243765e-01
   6.9729729729729726e+01   1.2557760197611148e-01
   7.0090090090090087e+01   1.2576494765459514e-01
   7.0450450450450447e+01   1.2595239746046127e-01
   7.0810810810810807e+01   1.2613992658051876e-01
   7.1171171171171167e+01   1.2632752156700458e-01
   7.1531531531531527e+01   1.2651516897215576e-01
   7.1891891891891888e+01   1.2670285534820921e-01
   7.2252252252252248e+01   1.2689056724740197e-01
   7.2612612612612608e+01   1.2707829122197098e-01
   7.2972972972972968e+01   1.2726601382415326e-01
   7.3333333333333329e+01   1.2745372450229028e-01
   7.3693693693693689e+01   1.2764150931600046e-01
   7.4054054054054049e+01   1.2782938497043553e-01
   7.4414414414414409e+01   1.2801731226426796e-01
   7.4774774774774770e+01   1.2820525199617025e-01
   7.5135135135135130e+01   1.2839316496481484e-01
   7.5495495495495490e+01   1.2858101196887420e-01
   7.5855855855855850e+01   1.2876875380702085e-01
   7.6216216216216210e+01   1.2895635127792721e-01
   7.6576576576576571e+01   1.2914376518026577e-01
   7.6936936936936931e+01   1.2933105259714375e-01
   7.7297297297297291e+01   1.2951831841881639e-01
   7.7657657657657651e+01   1.2970552603618082e-01
   7.8018018018018012e+01   1.2989263748615068e-01
   7.8378378378378372e+01   1.3007961480563957e-01
   7.8738738738738732e+01   1.3026642003156108e-01
   7.9099099099099092e+01   1.3045301520082875e-01
   7.9459459459459453e+01   1.3063936235035623e-01
   7.9819819819819813e+01   1.3082542351705709e-01
   8.0180180180180173e+01   1.3101119607053147e-01
   8.0540540540540533e+01   1.3119681791644064e-01
   8.0900900900900893e+01   1.3138227743388065e-01
   8.1261261261261254e+01   1.3156753939740296e-01
   8.1621621621621614e+01   1.3175256858155895e-01
   8.1981981981981974e+01   1.3193732976090009e-01
   8.2342342342342334e+01   1.3212178770997782e-01
   8.2702702702702695e+01   1.3230590720334351e-01
   8.3063063063063055e+01   1.3248965301554863e-01
   8.3423423423423415e+01   1.3267299282767778e-01
   8.3783783783783775e+01   1.3285620821657770e-01
   8.4144144144144136e+01   1.3303940285514726e-01
   8.4504504504504496e+01   1.3322243419965205e-01
   8.4864864864864856e+01   1.3340515970635777e-01
   8.5225225225225216e+01   1.3358743683153007e-01
   8.5585585585585576e+01   1.3376912303143459e-01
   8.5945945945945937e+01   1.3395007576233703e-01
   8.6306306306306297e+01   1.3413015248050297e-01
   8.6666666666666657e+01   1.3430921064219814e-01
   8.7027027027027017e+01   1.3448722522362430e-01
   8.7387387387387378e+01   1.3466478711228430e-01
   8.7747747747747738e+01   1.3484188280989651e-01
   8.8108108108108098e+01   1.3501837213823750e-01
   8.8468468468468458e+01   1.3519411491908384e-01
   8.8828828828828819e+01   1.3536897097421219e-01
   8.9189189189189179e+01   1.3554280012539904e-01
   8.9549549549549539e+01   1.3571546219442107e-01
   8.9909909909909899e+01   1.3588681700305486e-01
   9.0270270270270260e+01   1.3605672437307695e-01
   9.0630630630630620e+01   1.3622500213377620e-01
   9.0990990990990980e+01   1.3639138611658685e-01
   9.1351351351351340e+01   1.3655609542437105e-01
   9.1711711711711700e+01   1.3671942070037982e-01
   9.2072072072072061e+01   1.3688165258786425e-01
   9.2432432432432435e+01   1.3704308173007543e-01
   9.2792792792792795e+01   1.3720399877026437e-01
   9.3153153153153156e+01   1.3736469435168217e-01
   9.3513513513513516e+01   1.3752545911757985e-01
   9.3873873873873876e+01   1.3768658371120851e-01
   9.4234234234234236e+01   1.3784835877581922e-01
   9.4594594594594597e+01   1.3801065639487325e-01
   9.4954954954954957e+01   1.3817261897816871e-01
   9.5315315315315317e+01   1.3833432317909972e-01
   9.5675675675675677e+01   1.3849589660920081e-01
   9.6036036036036037e+01   1.3865746688000638e-01
   9.6396396396396398e+01   1.3881916160305097e-01
   9.6756756756756758e+01   1.3898110838986902e-01
   9.7117117117117118e+01   1.3914343485199498e-01
   9.7477477477477478e+01   1.3930626860096337e-01
   9.7837837837837839e+01   1.3946973724830861e-01
   9.8198198198198199e+01   1.3963396840556519e-01
   9.8558558558558559e+01   1.3979899895168313e-01
   9.8918918918918919e+01   1.3996471590065018e-01
   9.9279279279279280e+01   1.4013102693268503e-01
   9.9639639639639640e+01   1.4029783974002050e-01
   1.0000000000000000e+02   1.4046506201488931e-01
   1.0036036036036036e+02   1.4063260144952430e-01
   1.0072072072072072e+02   1.4080036573615823e-01
   1.0108108108108108e+02   1.4096826256702388e-01
   1.0144144144144144e+02   1.4113619963435403e-01
   1.0180180180180180e+02   1.4130408463038147e-01
   1.0216216216216216e+02   1.4147190418291028e-01
   1.0252252252252252e+02   1.4163998758138069e-01
   1.0288288288288288e+02   1.4180832905737112e-01
   1.0324324324324324e+02   1.4197686506185109e-01
   1.0360360360360360e+02   1.4214553204579020e-01
   1.0396396396396396e+02   1.4231426646015802e-01
   1.0432432432432432e+02   1.4248300475592410e-01
   1.0468468468468468e+02   1.4265168338405804e-01
   1.0504504504504504e+02   1.4282023879552941e-01
   1.0540540540540540e+02   1.4298860744130773e-01
   1.0576576576576576e+02   1.4315673243506641e-01
   1.0612612612612612e+02   1.4332483017249398e-01
   1.0648648648648648e+02   1.4349298641865346e-01
   1.0684684684684684e+02   1.4366113975213396e-01
   1.0720720720720720e+02   1.4382922875152454e-01
   1.0756756756756756e+02   1.4399719199541439e-01
   1.0792792792792793e+02   1.4416496806239260e-01
   1.0828828828828829e+02   1.4433249553104827e-01
   1.0864864864864865e+02   1.4449971297997052e-01
   1.0900900900900901e+02   1.4466655898774849e-01
   1.0936936936936937e+02   1.4483297213297128e-01
   1.0972972972972973e+02   1.4499901814611182e-01
   1.1009009009009009e+02   1.4516493533997527e-01
   1.1045045045045045e+02   1.4533067484280124e-01
   1.1081081081081081e+02   1.4549617519668367e-01
   1.1117117117117117e+02   1.4566137494371659e-01
   1.1153153153153153e+02   1.4582621262599393e-01
   1.1189189189189189e+02   1.4599062678560976e-01
   1.1225225225225225e+02   1.4615455596465798e-01
   1.1261261261261261e+02   1.4631793870523260e-01
   1.1297297297297297e+02   1.4648071354942763e-01
   1.1333333333333333e+02   1.4664282390801031e-01
   1.1369369369369369e+02   1.4680447551878109e-01
   1.1405405405405405e+02   1.4696576971300204e-01
   1.1441441441441441e+02   1.4712665852128468e-01
   1.1477477477477477e+02   1.4728709397424050e-01
   1.1513513513513513e+02   1.4744702810248103e-01
   1.1549549549549549e+02   1.4760641293661772e-01
   1.1585585585585585e+02   1.4776520050726211e-01
   1.1621621621621621e+02   1.4792334284502567e-01
   1.1657657657657657e+02   1.4808079198051993e-01
   1.1693693693693693e+02   1.4823749994435637e-01
   1.1729729729729729e+02   1.4839341874690667e-01
   1.1765765765765765e+02   1.4854852532156573e-01
   1.1801801801801801e+02   1.4870286785390877e-01
   1.1837837837837837e+02   1.4885650669394393e-01
   1.1873873873873873e+02   1.4900950219167944e-01
   1.1909909909909909e+02   1.4916191469712342e-01
   1.1945945945945945e+02   1.4931380456028409e-01
   1.1981981981981981e+02   1.4946523213116961e-01
   1.2018018018018017e+02   1.4961625775978818e-01
   1.2054054054054053e+02   1.4976694179614794e-01
   1.2090090090090089e+02   1.4991734459025710e-01
   1.2126126126126125e+02   1.5006752649212382e-01
   1.2162162162162161e+02   1.5021743197785567e-01
   1.2198198198198197e+02   1.5036680997358581e-01
   1.2234234234234233e+02   1.5051570183233645e-01
   1.2270270270270269e+02   1.5066416588424253e-01
   1.2306306306306305e+02   1.5081226045943907e-01
   1.2342342342342342e+02   1.5096004388806114e-01
   1.2378378378378378e+02   1.5110757450024373e-01
   1.2414414414414414e+02   1.5125491062612187e-01
   1.2450450450450450e+02   1.5140211059583056e-01
   1.2486486486486486e+02   1.5154923273950480e-01
   1.2522522522522522e+02   1.5169633538727967e-01
   1.2558558558558558e+02   1.5184347686929012e-01
   1.2594594594594594e+02   1.5199063975448149e-01
   1.2630630630630630e+02   1.5213773398450522e-01
   1.2666666666666666e+02   1.5228474056154701e-01
   1.2702702702702702e+02   1.5243164091628478e-01
   1.2738738738738738e+02   1.5257841647939654e-01
   1.2774774774774774e+02   1.5272504868156023e-01
   1.2810810810810810e+02   1.5287151895345377e-01
   1.2846846846846847e+02   1.5301780872575516e-01
   1.2882882882882882e+02   1.5316389942914233e-01
   1.2918918918918919e+02   1.5330977249429323e-01
   1.2954954954954954e+02   1.5345540935188584e-01
   1.2990990990990991e+02   1.5360079143481664e-01
   1.3027027027027026e+02   1.5374597590307981e-01
   1.3063063063063063e+02   1.5389101906369906e-01
   1.3099099099099098e+02   1.5403590350089755e-01
   1.3135135135135135e+02   1.5418061179889833e-01
   1.3171171171171170e+02   1.5432512654192457e-01
   1.3207207207207207e+02   1.5446943031419941e-01
   1.3243243243243242e+02   1.5461350569994592e-01
   1.3279279279279280e+02   1.5475733528338725e-01
   1.3315315315315314e+02   1.5490090164874654e-01
   1.3351351351351352e+02   1.5504418738024692e-01
   1.3387387387387386e+02   1.5518717506211144e-01
   1.3423423423423424e+02   1.5532984727856330e-01
   1.3459459459459458e+02   1.5547219382282904e-01
   1.3495495495495496e+02   1.5561422892650359e-01
   1.3531531531531530e+02   1.5575597010357323e-01
   1.3567567567567568e+02   1.5589743482871546e-01
   1.3603603603603602e+02   1.5603864057660763e-01
   1.3639639639639640e+02   1.5617960482192725e-01
   1.3675675675675674e+02   1.5632034503935166e-01
   1.3711711711711712e+02   1.5646087870355835e-01
   1.3747747747747746e+02   1.5660122328922468e-01
   1.3783783783783784e+02   1.5674139627102815e-01
   1.3819819819819818e+02   1.5688141512364612e-01
   1.3855855855855856e+02   1.5702129732175601e-01
   1.3891891891891891e+02   1.5716106203086511e-01
   1.3927927927927928e+02   1.5730072240994780e-01
   1.3963963963963963e+02   1.5744026093776667e-01
   1.4000000000000000e+02   1.5757965684904807e-01
   1.4036036036036035e+02   1.5771888937851830e-01
   1.4072072072072072e+02   1.5785793776090370e-01
   1.4108108108108107e+02   1.5799678123093056e-01
   1.4144144144144144e+02   1.5813539902332521e-01
   1.4180180180180179e+02   1.5827377037281395e-01
   1.4216216216216216e+02   1.5841187451412311e-01
   1.4252252252252251e+02   1.5854969068197899e-01
   1.4288288288288288e+02   1.5868719811110793e-01
   1.4324324324324323e+02   1.5882437603623623e-01
   1.4360360360360360e+02   1.5896142991731202e-01
   1.4396396396396395e+02   1.5909859967023926e-01
   1.4432432432432432e+02   1.5923577748119361e-01
   1.4468468468468467e+02   1.5937285334198059e-01
   1.4504504504504504e+02   1.5950971724440580e-01
   1.4540540540540539e+02   1.5964625918027478e-01
   1.4576576576576576e+02   1.5978236914139310e-01
   1.4612612612612611e+02   1.5991793711956631e-01
   1.4648648648648648e+02   1.6005285310660003e-01
   1.4684684684684683e+02   1.6018700709429975e-01
   1.4720720720720720e+02   1.6032028907447110e-01
   1.4756756756756755e+02   1.6045258903891960e-01
   1.4792792792792793e+02   1.6058379708780238e-01
   1.4828828828828827e+02   1.6071429385262034e-01
   1.4864864864864865e+02   1.6084444847222479e-01
   1.4900900900900899e+02   1.6097417613304152e-01
   1.4936936936936937e+02   1.6110339202149634e-01
   1.4972972972972971e+02   1.6123201132401510e-01
   1.5009009009009009e+02   1.6135994922702362e-01
   1.5045045045045043e+02   1.6148712091694770e-01
   1.5081081081081081e+02   1.6161344158021315e-01
   1.5117117117117115e+02   1.6173882640324583e-01
   1.5153153153153153e+02   1.6186319057247150e-01
   1.5189189189189187e+02   1.6198644927431605e-01
   1.5225225225225225e+02   1.6210851769520523e-01
   1.5261261261261259e+02   1.6222931102156493e-01
   1.5297297297297297e+02   1.6234875058852233e-01
   1.5333333333333331e+02   1.6246702463601614e-01
   1.5369369369369369e+02   1.6258428521907825e-01
   1.5405405405405403e+02   1.6270057182023448e-01
   1.5441441441441441e+02   1.6281592392201080e-01
   1.5477477477477476e+02   1.6293038100693305e-01
   1.5513513513513513e+02   1.6304398255752720e-01
   1.5549549549549548e+02   1.6315676805631910e-01
   1.5585585585585585e+02   1.6326877698583467e-01
   1.5621621621621620e+02   1.6338004882859983e-01
   1.5657657657657657e+02   1.6349062306714046e-01
   1.5693693693693692e+02   1.6360053918398246e-01
   1.5729729729729729e+02   1.6370983666165176e-01
   1.5765765765765764e+02   1.6381855498267422e-01
   1.5801801801801801e+02   1.6392673362957577e-01
   1.5837837837837836e+02   1.6403441208488231e-01
   1.5873873873873873e+02   1.6414161282728024e-01
   1.5909909909909908e+02   1.6424829440271205e-01
   1.5945945945945945e+02   1.6435444548153666e-01
   1.5981981981981980e+02   1.6446005898196117e-01
   1.6018018018018017e+02   1.6456512782219276e-01
   1.6054054054054052e+02   1.6466964492043853e-01
   1.6090090090090089e+02   1.6477360319490567e-01
   1.6126126126126124e+02   1.6487699556380128e-01
   1.6162162162162161e+02   1.6497981494533251e-01
   1.6198198198198199e+02   1.6508205425770650e-01
   1.6234234234234233e+02   1.6518370641913038e-01
   1.6270270270270271e+02   1.6528476434781128e-01
   1.6306306306306305e+02   1.6538522096195638e-01
   1.6342342342342343e+02   1.6548506917977279e-01
   1.6378378378378378e+02   1.6558430191946766e-01
   1.6414414414414415e+02   1.6568291209924810e-01
   1.6450450450450450e+02   1.6578089263732129e-01
   1.6486486486486487e+02   1.6587832288051169e-01
   1.6522522522522522e+02   1.6597550946524470e-01
   1.6558558558558559e+02   1.6607243418776363e-01
   1.6594594594594594e+02   1.6616904463652224e-01
   1.6630630630630631e+02   1.6626528839997445e-01
   1.6666666666666666e+02   1.6636111306657400e-01
   1.6702702702702703e+02   1.6645646622477481e-01
   1.6738738738738738e+02   1.6655129546303063e-01
   1.6774774774774775e+02   1.6664554836979537e-01
   1.6810810810810810e+02   1.6673917253352280e-01
   1.6846846846846847e+02   1.6683211554266678e-01
   1.6882882882882882e+02   1.6692432498568113e-01
   1.6918918918918919e+02   1.6701574845101971e-01
   1.6954954954954954e+02   1.6710633352713630e-01
   1.6990990990990991e+02   1.6719602780248480e-01
   1.7027027027027026e+02   1.6728477886551898e-01
   1.7063063063063063e+02   1.6737253430469273e-01
   1.7099099099099098e+02   1.6745924170845983e-01
   1.7135135135135135e+02   1.6754484866527414e-01
   1.7171171171171170e+02   1.6762948298804575e-01
   1.7207207207207207e+02   1.6771351656201716e-01
   1.7243243243243242e+02   1.6779695797270897e-01
   1.7279279279279280e+02   1.6787980163825314e-01
   1.7315315315315314e+02   1.6796204197678155e-01
   1.7351351351351352e+02   1.6804367340642615e-01
   1.7387387387387386e+02   1.6812469034531879e-01
   1.7423423423423424e+02   1.6820508721159139e-01
   1.7459459459459458e+02   1.6828485842337587e-01
   1.7495495495495496e+02   1.6836399839880414e-01
   1.7531531531531530e+02   1.6844250155600810e-01
   1.7567567567567568e+02   1.6852036231311965e-01
   1.7603603603603602e+02   1.6859757508827070e-01
   1.7639639639639640e+02   1.6867413429959316e-01
   1.7675675675675674e+02   1.6875003436521893e-01
   1.7711711711711712e+02   1.6882526970327993e-01
   1.7747747747747746e+02   1.6889983473190803e-01
   1.7783783783783784e+02   1.6897372386923518e-01
   1.7819819819819818e+02   1.6904693153339326e-01
   1.7855855855855856e+02   1.6911945214251420e-01
   1.7891891891891891e+02   1.6919128011472986e-01
   1.7927927927927928e+02   1.6926240986817220e-01
   1.7963963963963963e+02   1.6933287100701694e-01
   1.8000000000000000e+02   1.6940309199298889e-01

